Exploiting vulnerabilities of deep neural networks for privacy protection

Adversarial perturbations can be added to images to protect their content from unwanted inferences. These perturbations may, however, be ineffective against classifiers that were not {seen} during the generation of the perturbation, or against defenses {based on re-quantization, median filtering or JPEG compression. To address these limitations, we present an adversarial attack {that is} specifically designed to protect visual content against { unseen} classifiers and known defenses. We craft perturbations using an iterative process that is based on the Fast Gradient Signed Method and {that} randomly selects a classifier and a defense, at each iteration}. This randomization prevents an undesirable overfitting to a specific classifier or defense. We validate the proposed attack in both targeted and untargeted settings on the private classes of the Places365-Standard dataset. Using ResNet18, ResNet50, AlexNet and DenseNet161 {as classifiers}, the performance of the proposed attack exceeds that of eleven state-of-the-art attacks. The implementation is available at https://github.com/smartcameras/RP-FGSM/.

==> tikz/epsilon/detectability.txt <==
epsilon R18 R50 A   R18_R50_A				
1	50.9	47.3	41.8	5.9
2	79.3	72	88.7	7.5
4	66.1	50.4	88.5	10.4
8	99	99.3	98.9	82.1
16	74.5	80.5	81.3	89.6
32	74.4	72.6	66.8	79.8
64	77.4	77.3	67.2	79.4

==> tikz/epsilon/misleading.txt <==
epsilon	T1_R18	T1_R50	T1_A	T1_R18_R50_A	bT1_R18	bT1_R50	bT1_A	bT1_R18_R50_A
0.00392	49.03	46.73	55.47	44.17	42.13	42.23	41.63	42.13
0.00784	82.87	73.63	83.53	46.37	43.6	43.73	42.03	42.93
0.01569	84.37	73.03	88.97	72.03	45.23	45.67	42.57	48.47
0.03137	99.87	99.7	99.83	98.6	50.5	51.53	44.23	62.2
0.06275	100	100	99.97	100	60.07	61.8	49.7	83.67
0.12549	100	100	99.97	100	69.17	73.93	56.33	95.7
0.25098	100	100	99.97	100	79.33	85.23	65.37	98.23

==> tikz/epsilon/misleading_defense.txt <==
epsilon	T1_R18	T1_R50	T1_A	T1_R18_R50_A	bT1_R18	bT1_R50	bT1_A	bT1_R18_R50_A
0.00392	49	46.4	54.5	43.6	42.1	42.1	41.6	41.9
0.00784	57.7	53.5	60.6	45.1	43.6	43.4	42	43
0.01569	60.3	55.6	66.9	54.1	44	44.3	42.5	46.3
0.03137	73.5	64.1	79.1	71.1	50	50.5	44.2	58.1
0.06275	90.8	85.6	89.2	93.3	55.9	57.3	48.7	76.1
0.12549	97.1	95.6	96.9	97.8	62.7	66.4	54	89.4
0.25098	98.5	98.6	97.6	99.3	74.6	77.5	61.4	95.5

==> tikz/epsilon/quality_PSNR.txt <==
epsilon	R18_PSNR	R50_PSNR	A_PSNR	R18R50A_PSNR
0.00392	50.1	50.1	50.1	50.1
0.00784	45.6	45.6	45.5	46
0.01569	41.8	41.9	41.6	42.1
0.03137	37.2	37.3	37	37.9
0.06275	33.6	33.8	33.2	34.3
0.12549	30.9	31.1	30.2	31.3
0.25098	28.2	28.4	27.6	28.3

==> tikz/plot_attacks_R50.txt <==
Attack	Undetectability	MS_no_defense	MS_with_defense	brisque	MU_no_defense	MU_with_defense
DF	23.4	80.8	48.4	48.2	43.7	43
SF	57.9	85.3	44.7	52.9	44.4	42.7
JSMA	66.1	84	44.3	51	42.4	42
CW	25.6	83.8	47.8	48.6	43.1	42.8
N-FG	47.9	91.7	80.3	45.3	86.1	67.2
R-FG	4.2	99.9	63.4	44.9	59.3	49.9
L-FG	0.1	100	66.3	45.1	62.4	52.9
P-FG	3.8	99.8	63.2	44.9	58.6	51.5
E-FG	0.1	100	66.2	41.8	62.3	57
DI-FG_T	11	100	76.7	40.5	87.1	69.4
DI-FG_U	59	93.6	87.5	41.1	92.4	83.4
RM-FG_T	44.1	100	93.3	33.4	86.5	79.4
RM-FG_U	54.7	95.9	95.4	41.5	95.2	93.2
EOT	6.8	91.3	52.3	45.3	47.1	44.1


==> tikz/runtime/overall_time.txt <==
DeepFool_alexnet	SparseFool_alexnet	blurring_alexnet	pRMP-FGSM_alexnet	masking_alexnet	L-FGSM_alexnet	N-FGSM_alexnet	P-FGSM_alexnet	R-FGSM_alexnet	CW_alexnet	JSMA_alexnet	DeepFool_resnet50	SparseFool_resnet50	blurring_resnet50	pRMP-FGSM_resnet50	masking_resnet50	L-FGSM_resnet50	N-FGSM_resnet50	P-FGSM_resnet50	R-FGSM_resnet50	CW_resnet50	JSMA_resnet50	DeepFool_resnet18	SparseFool_resnet18	blurring_resnet18	pRMP-FGSM_resnet18	masking_resnet18	L-FGSM_resnet18	N-FGSM_resnet18	P-FGSM_resnet18	R-FGSM_resnet18	CW_resnet18	JSMA_resnet18	DI-FGSM_resnet50
1.705	1.447	0.04	0.157	0.021	0.111	0.133	0.109	0.108	14.886	3.61	1.866	6.01	0.273	0.794	0.781	0.696	0.664	0.723	0.729	55.816	5.446	0.977	2.92	0.138	0.309	0.252	0.286	0.297	0.308	0.299	31.373	0.023	1.0973
0.072	0.23	0.023	0.167	0.249	0.133	0.116	0.15	0.116	15.214	0.011	0.274	1.093	0.453	0.677	5.536	0.627	0.69	0.693	0.772	52.031	19.427	0.12	0.351	0.198	0.329	0.732	0.306	0.328	0.29	0.287	27.803	9.215	0.7039
0.069	0.284	0.012	0.207	0.122	0.143	0.108	0.121	0.126	18.896	1.115	0.152	1.22	0.49	0.513	2.494	0.711	0.729	0.738	0.67	47.584	0.358	0.119	1.619	0.077	0.3	0.044	0.29	0.279	0.296	0.3	27.002	1.041	0.6899
0.099	1.606	0.024	0.186	1.391	0.119	0.123	0.139	0.126	19.073	2.68	0.15	0.307	0.188	0.524	6.378	0.735	0.703	0.694	0.671	43.949	12.255	0.186	4.289	0.029	0.306	0.691	0.271	0.307	0.305	0.284	21.014	0.443	0.6946
0.068	0.421	0.037	0.249	0.221	0.124	0.117	0.115	0.125	17.616	2.241	0.436	10.431	0.164	0.584	2.37	0.685	0.765	0.674	0.742	43.669	15.565	0.126	2.796	0.079	0.325	0.766	0.281	0.286	0.302	0.29	27.221	3.849	0.7283
0.098	0.203	0.037	0.196	0.046	0.106	0.118	0.117	0.107	16.421	0.34	0.282	2.517	0.076	0.507	0.227	0.659	0.673	0.671	0.717	55.844	2.185	0.118	0.594	0.097	0.312	0.033	0.305	0.309	0.314	0.305	23.154	4.062	0.6861
0.106	0.343	0.054	0.2	1.652	0.107	0.105	0.113	0.107	15.142	0.509	0.15	0.742	0.213	0.506	1.939	0.641	0.704	0.698	0.769	51.927	6.826	0.062	0.174	0.019	0.35	0.763	0.288	0.304	2.283	0.305	23.438	2.051	0.6946
0.07	0.213	0.012	0.168	0.018	0.107	0.11	0.131	0.126	14.988	1.312	0.28	3.072	0.043	0.569	1.2	0.713	0.701	0.727	0.685	47.864	3.792	0.115	1.92	0.019	0.326	0.122	0.313	0.358	0.293	0.288	25.254	3.061	0.7012
0.072	0.42	0.031	0.219	0.156	0.112	0.118	0.151	0.138	16.594	0.843	0.3	9.104	0.051	0.5	1.032	0.665	0.733	0.684	0.782	52.082	7.449	0.117	4.212	0.073	0.32	0.315	0.307	0.301	0.349	0.316	25.357	4.206	0.6883
0.068	0.247	0.066	0.162	0.109	0.142	0.116	0.131	0.116	19.238	0.88	0.29	10.454	0.062	0.506	5.397	0.678	0.688	0.683	0.713	55.989	7.746	0.117	2.775	0.088	0.443	1.538	0.3	0.286	0.311	0.291	29.499	0.457	0.6982
0.069	0.525	0.256	0.257	0.179	0.127	0.109	0.105	0.112	19.393	0.468	0.404	2.782	0.472	0.505	0.277	0.694	0.715	0.673	0.664	40.14	40.593	0.114	1.428	0.32	0.345	0.199	0.312	0.322	0.322	0.34	27.54	9.057	0.6971
0.069	0.547	0.045	0.304	0.086	0.127	0.123	0.126	0.135	20.509	0.354	0.413	3.092	0.102	0.503	0.484	0.695	0.707	0.706	0.685	55.858	6.155	0.181	1.921	0.067	0.337	0.084	0.294	0.3	0.313	0.299	29.677	1.26	0.702
0.069	0.688	0.03	0.149	0.055	0.12	0.124	0.122	0.114	19.298	0.011	0.541	9.986	0.179	0.512	1.286	0.681	0.74	0.677	0.667	47.941	0.399	0.17	6.746	0.195	0.291	0.121	0.291	0.313	0.273	0.305	23.529	0.994	0.6914
0.101	2.195	0.047	0.163	0.557	0.112	0.109	0.117	0.11	15.132	3.583	0.536	4.065	0.279	0.501	2.8	0.656	0.707	0.673	0.716	52.102	0.078	0.169	2.978	0.18	0.283	1.426	0.291	0.291	0.291	0.313	29.388	0.036	0.701
0.101	2.714	0.046	0.215	0.222	0.112	0.121	0.115	0.102	18.071	0.042	0.468	7.155	0.147	0.521	0.627	0.646	0.677	0.777	0.718	52.192	6.595	0.172	2.849	0.077	0.344	0.373	0.292	0.303	0.32	0.297	33.939	1.491	0.6861
0.068	0.416	0.067	0.166	0.04	0.168	0.105	0.157	0.109	18.977	0.042	0.452	11.413	0.257	0.469	1.334	0.676	0.711	0.689	0.705	51.825	1.864	0.17	5.341	0.194	0.294	0.22	0.306	0.321	0.283	0.288	29.258	0.46	0.6911
0.074	0.298	0.031	0.221	0.378	0.115	0.108	0.172	0.13	17.747	0.611	0.305	1.86	0.441	0.463	2.421	0.71	0.729	0.73	0.683	51.823	15.979	0.128	2.825	0.155	0.332	0.545	0.282	0.319	0.31	0.318	27.312	2.469	0.6947
0.074	0.694	0.071	0.176	0.019	0.103	0.108	0.116	0.107	18.486	2.654	0.449	6.197	0.3	0.493	0.139	0.72	0.645	0.662	0.699	51.34	21.566	0.18	1.412	0.307	0.294	0.044	0.298	0.308	0.288	0.3	26.58	5.281	0.6941
0.105	0.57	0.037	0.192	0.203	0.127	0.105	0.106	0.118	16.672	0.355	0.443	4.872	0.204	0.528	0.789	0.673	0.655	0.667	0.732	48.219	1.967	0.177	1.068	0.09	0.325	0.329	0.329	0.334	0.322	0.293	27.65	1.474	0.7087
0.067	0.668	0.024	0.169	0.313	0.125	0.115	0.133	0.118	16.572	0.479	0.305	1.463	0.18	0.512	0.685	0.678	0.685	0.685	0.765	56.083	0.954	0.118	0.472	0.213	0.303	0.655	0.327	0.281	0.286	0.305	23.241	0.833	0.7008
0.099	1.065	0.076	0.178	0.136	0.139	0.135	0.122	0.107	21.971	4.953	0.454	3.922	0.197	0.471	0.864	0.681	0.712	0.716	0.702	51.914	12.668	0.177	4.156	0.153	0.32	0.303	0.271	0.306	0.3	0.363	27.288	15.028	0.6889
0.098	1.365	0.025	0.151	0.121	0.115	0.11	0.173	0.113	19.332	0.612	0.31	1.843	0.268	0.543	0.234	0.646	0.666	0.74	0.73	44.07	1.977	0.118	0.796	0.012	0.328	0.328	0.315	0.279	0.299	0.292	21.152	0.661	0.7108
0.067	1.061	0.088	0.21	1.191	0.115	0.127	0.137	0.122	13.755	0.775	0.595	9.42	0.267	0.543	2.191	0.648	0.716	0.737	0.668	52.064	5.784	0.231	2.572	0.148	0.334	1.143	0.315	0.279	0.353	0.31	29.708	0.053	0.6931
0.067	0.524	0.26	0.21	0.07	0.116	0.097	0.111	0.112	20.703	0.474	0.299	17.772	0.459	0.503	0.18	0.689	0.685	0.699	0.701	56.123	10.784	0.181	2.66	0.199	0.286	0.127	0.326	0.307	0.285	0.368	29.562	2.419	0.702
0.036	0.13	0.012	0.144	0.116	0.144	0.103	0.132	0.125	17.72	2.665	0.286	2.61	0.04	0.646	0.361	0.715	0.78	0.711	0.679	59.874	6.454	0.126	0.727	0.096	0.315	0.158	0.308	0.294	0.322	0.297	33.574	3.676	0.7065
0.067	0.136	0.046	0.199	0.263	0.119	0.115	0.138	0.113	17.953	1.135	0.286	2.231	0.118	1.361	0.193	0.694	0.706	0.731	0.681	52.087	0.325	0.118	1.788	0.019	0.336	0.071	0.298	0.307	0.293	0.318	27.54	0.78	0.6979
0.07	0.532	0.258	0.136	0.318	0.11	0.116	0.117	0.108	20.898	2.351	0.438	4.256	0.428	0.491	1.332	0.717	0.71	0.714	0.708	72.28	2.562	0.175	1.597	0.246	0.307	0.363	0.285	0.35	0.379	0.282	27.613	0.865	0.692
0.105	2.351	0.201	0.23	0.201	0.117	0.112	0.115	0.108	18.621	0.931	0.552	15.382	0.434	0.626	1.254	0.717	0.674	0.73	0.67	59.428	3.323	0.222	12.404	0.31	1.799	0.476	0.307	0.289	0.285	0.296	20.68	0.229	0.6919
0.068	0.796	0.025	0.237	0.031	0.138	0.105	0.112	0.111	18.991	4.223	0.275	0.546	0.14	0.482	3.054	0.652	0.736	0.706	0.687	59.707	10.081	0.171	12.034	0.092	0.302	1.076	0.295	0.301	0.283	0.289	29.26	13.004	0.6913
0.067	0.28	0.018	0.169	0.023	0.112	0.113	0.132	0.112	16.467	1.433	0.433	10.211	0.156	0.73	2.456	0.666	0.71	0.765	0.688	51.986	6.647	0.185	1.902	0.098	0.318	0.042	0.296	0.278	0.298	0.292	27.361	3.756	0.693
0.035	0.067	0.037	0.199	0.081	0.127	0.102	0.124	0.162	6.999	2.131	0.287	3.324	0.084	0.547	0.3	0.709	0.671	0.699	0.735	51.912	27.095	0.13	5.012	0.145	0.302	0.213	0.389	0.289	0.326	0.297	27.371	4.016	0.6923
0.035	0.169	0.029	0.182	0.052	0.111	0.112	0.111	0.107	17.801	1.685	0.284	7.116	0.081	0.518	2.618	0.668	0.746	0.739	0.706	59.812	24.335	0.063	0.67	0.039	0.384	0.077	0.313	0.308	0.313	0.288	23.131	7.422	0.7187
0.034	0.134	0.03	0.208	0.047	0.131	0.18	0.123	0.1	13.7	0.771	0.284	3.534	0.168	0.509	0.419	0.733	0.661	0.688	0.728	51.78	4.391	0.064	0.566	0.094	0.294	0.17	0.282	0.304	0.283	0.307	27.278	1.185	0.6976
0.065	0.316	0.052	0.192	0.104	0.106	0.118	0.112	0.105	16.045	1.747	0.292	1.169	0.236	0.592	0.061	0.67	0.753	0.715	0.686	51.482	0.604	0.119	2.472	0.127	0.329	0.155	0.282	0.298	0.297	0.301	31.091	0.086	0.6995
0.101	1.899	0.04	0.236	0.051	0.119	0.134	0.123	0.102	15.113	0.076	0.405	5.56	0.253	0.511	0.205	0.657	0.733	0.706	0.675	51.86	1.732	0.068	0.321	0.039	0.369	0.042	0.279	0.295	0.279	0.29	27.385	0.184	0.6973
0.097	0.51	0.021	0.276	0.102	0.106	0.104	0.114	0.132	13.421	0.355	0.278	5.341	0.1	0.558	5.42	0.722	0.732	0.685	0.752	47.577	0.428	0.125	4.389	0.061	0.291	3.225	0.305	0.296	0.298	0.307	31.018	0.631	0.6919
0.098	0.803	0.16	0.193	0.074	0.139	0.111	0.107	0.128	15.242	0.609	0.421	7.133	0.205	0.488	0.241	0.724	0.676	0.661	0.731	52.078	13.815	0.166	4.607	0.128	0.299	0.105	0.305	0.301	0.276	0.332	27.491	8.958	0.6871
0.068	0.265	0.012	0.28	0.905	0.11	0.144	0.107	0.108	19.469	0.052	0.294	0.577	0.052	0.509	6.399	0.682	0.708	0.661	0.693	52.251	12.998	0.065	0.191	0.196	0.301	0.993	0.302	0.281	0.301	0.313	27.631	2.382	0.695
0.07	0.53	0.024	0.256	0.034	0.138	0.123	0.112	0.129	20.259	0.244	0.281	2.087	0.117	0.542	0.119	0.758	0.683	0.711	0.698	51.685	10.358	0.12	1.524	0.047	0.354	0.029	0.289	0.328	0.321	0.277	29.13	0.021	0.7071
0.169	2.864	0.071	0.162	0.46	0.106	0.101	0.134	0.112	17.798	0.294	0.677	5.349	0.425	0.511	4.603	0.711	0.704	0.711	0.686	51.897	3.529	0.289	5.607	0.133	0.327	1.085	0.337	0.299	0.322	0.315	27.264	6.696	0.7048
0.097	0.299	0.05	0.16	0.609	0.13	0.108	0.119	0.11	17.846	0.262	0.158	1.756	0.208	0.508	2.043	0.727	0.678	0.741	0.821	52.068	0.082	0.173	1.398	0.206	0.305	1.034	0.29	0.31	0.341	0.278	23.084	0.867	0.6929
0.066	0.203	0.053	0.155	0.15	0.126	0.102	0.118	0.194	17.779	0.497	0.278	1.567	0.153	0.557	1.472	0.682	0.703	0.694	0.691	59.756	1.195	0.117	1.657	0.088	0.324	1.79	0.291	0.3	0.284	0.322	29.351	0.295	0.6905
0.097	2.408	0.027	0.16	0.055	0.129	0.138	0.121	0.116	16.287	0.144	0.152	0.311	0.138	0.636	1.181	0.721	0.671	0.692	0.712	31.971	0.916	0.221	1.87	0.061	0.314	0.083	0.281	0.297	0.29	0.303	29.143	2.333	0.7121
0.067	0.369	0.085	0.171	0.38	0.124	0.112	0.12	0.13	17.999	3.865	0.417	2.088	0.066	0.505	0.229	0.69	0.684	0.685	0.778	56.112	1.064	0.114	1.501	0.022	0.446	0.119	0.293	0.31	0.28	0.318	27.554	2.363	0.6979
0.07	0.137	0.052	0.181	0.016	0.133	0.107	0.127	0.116	16.191	0.415	0.168	2.831	0.037	0.55	0.096	0.673	0.697	0.756	0.678	47.664	1.554	0.197	4.207	0.05	0.314	0.083	0.309	0.293	0.292	0.312	27.048	0.069	0.7163
0.132	0.584	0.019	0.245	0.034	0.112	0.13	0.165	0.122	19.269	2.39	0.537	6.288	0.264	0.49	1.144	0.649	0.684	0.712	0.688	60.085	3.292	0.247	1.341	0.073	0.401	0.051	0.286	0.303	0.31	0.292	23.225	11.93	0.7094
0.068	1.443	0.301	0.173	1.643	0.115	0.106	0.104	0.113	22.241	1.529	0.284	8.317	0.441	0.471	6.396	0.712	0.697	0.705	0.75	52.154	4.303	0.187	8.52	0.335	0.288	3.148	0.316	0.314	0.288	0.284	25.654	2.021	0.6872
0.072	0.55	0.037	0.292	0.3	0.106	0.107	0.114	0.122	17.971	2.288	0.286	0.548	0.115	0.51	1.178	0.653	0.914	0.685	0.685	40.193	26.904	0.13	0.651	0.12	0.306	0.661	0.304	0.29	0.306	0.294	27.388	6.029	0.696
0.035	0.08	0.008	0.159	0.095	0.117	0.111	0.111	0.122	17.636	2.33	0.175	0.312	0.058	0.483	0.601	0.653	0.718	0.73	0.713	47.71	1.55	0.127	2.045	0.041	0.288	0.121	0.307	0.276	0.287	0.306	27.133	1.395	0.6894
0.034	0.076	0.02	0.184	0.049	0.115	0.105	0.111	0.108	17.608	1.427	0.456	4.62	0.112	0.526	1.114	0.694	0.668	0.684	0.685	55.609	11.002	0.126	0.618	0.09	0.336	0.182	0.277	0.298	0.413	0.303	29.163	1.889	0.7069
0.066	0.705	0.291	0.163	0.187	0.14	0.102	0.114	0.128	19.529	3.321	0.309	1.648	0.12	0.506	0.131	0.696	0.677	0.717	0.714	48.278	16.326	0.074	0.185	0.054	0.369	0.084	0.305	0.333	0.289	0.295	25.627	3.858	0.694
0.035	0.148	0.042	0.149	0.057	0.112	0.111	0.127	0.113	20.441	0.523	0.303	1.907	0.068	0.531	0.049	0.729	0.669	0.717	0.71	51.866	6.179	0.133	0.911	0.087	0.367	0.083	0.285	0.278	0.322	0.294	31.608	4.228	0.7044
0.066	0.166	0.013	0.202	0.08	0.139	0.111	0.117	0.146	19.34	1.772	0.16	0.61	0.108	0.744	0.191	0.68	0.674	0.671	0.729	40.052	14.004	0.132	0.751	0.04	0.339	0.21	0.292	0.279	0.305	0.347	27.482	1.687	0.6892
0.035	0.203	0.007	0.183	1.672	0.107	0.115	0.128	0.121	13.269	0.223	0.304	0.852	0.295	0.612	0.025	0.709	0.674	0.716	0.739	43.357	7.228	0.124	0.305	0.153	0.315	0.012	0.28	0.291	0.323	0.282	20.523	2.571	0.6895
0.035	0.124	0.013	0.159	0.048	0.12	0.102	0.111	0.121	16.448	0.371	0.423	3.471	0.116	0.646	0.845	0.672	0.718	0.709	0.712	39.899	18.442	0.069	1.158	0.051	0.318	0.077	0.28	0.28	0.287	0.317	29.421	9.979	0.6895
0.066	0.121	0.019	0.185	0.018	0.115	0.103	0.111	0.105	13.677	0.421	0.442	6.383	0.459	0.536	0.78	0.727	0.685	0.693	0.719	39.89	0.536	0.179	4.717	0.172	0.316	0.18	0.343	0.314	0.31	0.291	20.897	1.183	0.6922
0.065	0.126	0.023	0.153	0.064	0.119	0.108	0.129	0.11	15.043	0.329	0.466	3.743	0.25	0.503	0.073	0.701	0.673	0.733	0.717	51.74	3.788	0.194	3.829	0.144	0.312	0.04	0.304	0.361	0.296	0.308	27.22	0.232	0.7106
0.036	0.091	0.276	0.157	0.168	0.12	0.116	0.155	0.113	19.296	0.26	0.171	0.326	0.085	0.47	0.484	0.694	0.668	0.733	0.688	48.054	9.285	0.134	0.592	0.053	0.307	0.192	0.292	0.28	0.278	0.28	33.718	0.28	0.723
0.104	1.324	0.109	0.184	0.032	0.152	0.118	0.114	0.123	18.893	2.519	0.447	12.163	0.485	0.496	0.409	0.727	0.671	0.697	0.738	55.519	49.798	0.176	5.229	0.339	0.284	0.111	0.281	0.284	0.295	0.29	27.192	32.358	0.7337
0.041	0.216	0.019	0.189	0.54	0.114	0.122	0.138	0.108	20.654	1.884	0.34	3.496	0.106	0.595	0.335	0.679	0.718	0.696	0.658	52.048	5.433	0.067	0.313	0.038	0.33	0.111	0.325	0.324	0.295	0.344	23.342	1.769	0.7229
0.099	0.898	0.104	0.142	0.018	0.118	0.111	0.115	0.118	15.059	3.043	0.727	6.439	0.958	0.507	0.228	0.714	0.697	0.711	0.681	55.808	156.813	0.232	5.258	0.323	0.312	0.103	0.29	0.317	0.286	0.306	20.964	19.706	0.6878
0.035	0.077	0.043	0.175	0.174	0.127	0.115	0.134	0.113	16.6	0.48	0.292	1.531	0.157	0.466	2.693	0.655	0.69	0.731	0.676	44.056	4.987	0.12	0.406	0.057	0.844	0.475	0.298	0.302	0.319	0.302	31.535	1.356	0.7053
0.067	0.36	0.047	0.178	0.268	0.115	0.106	0.111	0.105	17.487	0.233	0.29	1.479	0.35	0.528	3.079	0.668	0.684	0.726	0.712	47.631	1.273	0.133	0.471	0.077	0.292	1.357	0.269	0.3	0.297	0.312	22.956	6.011	0.7069
0.095	0.326	0.066	0.162	0.136	0.121	0.102	0.125	0.123	14.825	0.134	0.297	2.965	0.721	0.489	1.364	0.683	0.673	0.656	0.719	51.555	10.831	0.124	4.244	0.229	0.288	0.272	0.306	0.282	0.284	0.293	27.092	0.703	0.691
0.035	0.074	0.018	0.145	0.166	0.159	0.13	0.144	0.101	17.957	1.695	0.536	1.524	0.454	0.498	0.132	0.669	0.671	0.652	0.696	51.989	16.04	0.128	0.286	0.031	0.349	0.153	0.312	0.325	0.314	0.289	29.635	2.039	0.7011
0.097	1.41	0.277	0.25	0.53	0.117	0.11	0.114	0.137	13.936	3.134	0.158	0.304	0.447	0.525	1.584	0.666	0.677	0.666	0.746	24.21	1.995	0.067	0.165	0.312	0.349	3.196	0.296	0.308	0.322	0.296	23.543	2.557	0.688
0.067	0.146	0.007	0.175	0.034	0.153	0.124	0.119	0.11	17.649	9.21	0.281	1.864	0.439	0.5	2.126	0.704	0.662	0.731	0.705	43.802	5.549	0.122	0.99	0.089	0.296	0.162	0.363	0.3	0.338	0.287	22.998	2.029	0.6899
0.035	0.128	0.08	0.293	0.412	0.125	0.128	0.114	0.149	15.151	1.137	0.392	3.418	0.107	0.509	0.883	0.71	0.681	0.66	0.703	51.964	0.569	0.119	1.715	0.028	0.279	1.018	0.283	0.324	0.292	1.452	25.255	0.392	0.696
0.066	0.201	0.037	0.201	0.479	0.117	0.11	0.111	0.126	17.752	0.044	0.266	1.476	0.063	0.474	0.972	0.718	0.714	0.684	0.718	43.99	0.43	0.117	0.434	0.057	0.276	1.28	0.283	0.298	0.307	0.303	29.372	0.072	0.6911
0.133	1.113	0.076	0.152	0.344	0.62	0.114	0.128	0.108	20.888	0.496	0.508	21.124	0.324	0.553	2.352	0.659	0.724	0.688	0.719	64.147	1.971	0.176	3.034	0.308	0.309	0.815	0.29	0.281	0.306	0.29	40.273	0.083	0.7002
0.035	0.138	0.018	0.227	0.145	0.135	0.106	0.112	0.121	19.29	0.595	0.282	0.306	0.17	0.608	1.01	0.678	0.672	0.678	0.732	32.215	22.269	0.12	0.522	0.055	0.297	0.271	0.293	0.279	0.316	0.337	27.497	11.362	0.7063
0.105	0.425	0.014	0.196	0.124	0.122	0.107	0.121	0.112	17.854	4.13	0.396	3.246	0.069	0.479	0.381	0.658	0.667	0.706	0.712	55.915	7.737	0.065	3.176	0.016	0.314	0.184	0.29	0.277	0.322	0.354	25.33	3.977	0.7004
0.066	0.292	0.035	0.155	0.054	0.108	0.109	0.119	0.103	22.114	5.955	0.307	2.143	0.094	0.498	0.143	0.66	0.734	0.692	0.687	56.037	16.216	0.064	0.165	0.07	0.305	0.018	0.316	0.315	0.283	0.296	19.212	13.277	0.6888
0.128	1.151	0.142	0.179	0.575	0.152	0.136	0.131	0.109	22.053	5.351	0.562	4.933	0.444	0.496	4.263	0.647	0.736	0.664	0.726	87.948	15.777	0.222	4.159	0.314	0.306	1.937	0.295	0.299	0.279	0.462	25.442	7.408	0.6939
0.066	0.21	0.03	0.234	0.491	0.133	0.106	0.11	0.107	17.953	0.011	0.28	6.285	0.117	0.53	1.766	0.652	0.7	0.658	0.723	59.989	1.375	0.119	1.412	0.091	0.361	1.039	0.278	0.296	0.289	0.345	31.763	0.149	0.6937
0.035	0.091	0.037	0.161	0.64	0.115	0.111	0.111	0.164	16.506	0.594	0.765	2.948	0.322	0.505	2.926	0.658	0.693	0.678	0.792	62.279	7.189	0.118	1.377	0.246	0.312	0.92	0.297	0.294	0.306	0.271	29.457	0.312	0.6924
0.098	3.062	0.056	0.163	0.396	0.117	0.1	0.108	0.127	21.724	1.586	0.533	7.856	0.215	0.528	1.723	0.749	0.675	0.678	0.7	43.828	9.18	0.17	4.096	0.154	0.304	0.576	0.28	0.294	0.304	0.305	25.117	12.38	0.6938
0.035	0.155	0.018	0.152	0.068	0.107	0.117	0.138	0.108	14.997	1.389	0.294	2.04	0.224	0.754	0.267	0.694	0.705	0.675	0.67	43.932	2.741	0.125	2.754	0.222	0.399	0.575	0.299	0.29	0.307	0.294	27.224	1.396	0.695
0.068	0.155	0.048	0.187	0.014	0.115	0.12	0.119	0.104	19.14	2.074	0.157	1.434	0.178	0.789	0.06	0.661	0.686	0.691	0.678	51.936	33.006	0.124	0.289	0.021	0.299	0.025	0.29	0.27	0.291	0.312	29.559	14.138	0.7023
0.035	0.155	0.04	0.974	0.014	0.103	0.724	0.109	0.137	16.307	1.912	0.278	4.777	0.142	0.533	0.453	0.667	0.743	0.68	0.689	55.848	7.383	0.125	3.06	0.158	0.311	0.158	0.297	0.296	0.279	0.342	23.015	3.422	0.6922
0.034	0.241	0.012	0.21	0.044	0.112	0.126	0.107	0.118	16.13	0.682	0.304	3.54	0.08	0.749	0.626	0.726	0.661	0.766	0.699	55.461	3.97	0.118	1.026	0.019	0.338	0.248	0.28	0.298	0.305	0.272	26.857	1.072	0.6913
0.069	0.683	0.29	0.152	0.059	0.111	0.103	0.153	0.12	20.707	1.26	0.275	4.548	0.116	0.486	0.396	0.689	0.697	0.719	0.691	64.108	0.9	0.121	3.302	0.066	0.477	0.123	0.282	0.309	0.274	0.293	29.482	0.409	0.6914
0.1	0.371	0.025	0.169	0.041	0.113	0.105	0.136	0.129	19.108	2.454	0.299	1.174	0.051	0.483	0.243	0.781	0.665	0.747	0.709	55.937	37.454	0.176	2.995	0.028	0.341	0.164	0.273	0.286	0.292	0.292	27.296	0.021	0.6947
0.066	0.21	0.092	0.145	0.014	0.133	0.106	0.126	0.107	16.388	2.264	0.449	1.138	0.13	0.55	5.876	0.701	0.708	0.732	0.674	47.928	13.324	0.118	0.78	0.035	0.308	0.013	0.327	0.27	0.314	0.284	27.311	3.296	0.7011
0.098	0.85	0.054	0.161	0.11	0.109	0.101	0.112	0.114	16.476	1.597	1.058	5.524	0.397	0.703	0.513	0.719	0.743	0.743	0.677	39.943	0.856	0.182	3.18	0.292	0.305	0.151	0.28	0.302	0.278	0.293	25.183	0.119	0.6978
0.101	0.228	0.014	0.19	0.091	0.122	0.129	0.108	0.128	20.697	0.611	0.452	3.928	0.054	0.515	0.556	0.722	0.716	0.703	0.667	56.029	1.051	0.119	1.966	0.062	0.303	0.439	0.318	0.309	0.279	0.305	27.46	2.991	0.7067
0.067	1.599	0.033	0.23	1.633	0.123	0.099	0.104	0.11	17.585	1.158	0.58	3.956	0.14	0.542	2.192	0.717	0.721	0.688	0.68	47.788	2.151	0.168	1.394	0.094	0.318	0.508	0.297	0.301	0.293	0.294	25.022	1.705	0.6873
0.066	0.225	0.012	0.139	0.795	0.119	0.119	0.112	0.111	19.519	0.204	0.163	1.205	0.113	0.528	3.006	0.648	0.737	0.692	0.711	52.365	1.508	0.168	2.712	0.055	0.327	0.836	0.315	0.296	0.298	0.285	29.761	1.478	0.7109
0.066	0.146	0.031	0.158	0.101	0.105	0.133	0.112	0.114	19.328	0.392	0.167	0.675	0.098	0.687	0.441	0.657	0.707	0.669	0.696	44.1	10.393	0.115	0.992	0.12	0.388	0.151	0.322	0.296	0.316	0.299	29.562	0.118	0.6869
0.099	0.711	0.03	0.194	0.072	0.114	0.124	0.121	0.109	19.118	0.085	0.295	0.805	0.508	0.501	0.556	0.677	0.708	0.724	0.694	67.85	0.364	0.175	0.968	0.221	0.321	0.179	0.28	0.282	0.33	0.316	29.301	0.087	0.7029
0.066	0.862	0.044	0.197	0.026	0.127	0.102	0.131	0.123	18.724	0.683	0.614	7.239	0.202	0.549	0.298	0.68	0.692	0.752	0.679	55.465	6.528	0.182	1.54	0.067	0.36	0.042	0.275	0.281	0.298	0.295	26.881	8.547	0.6983
0.069	0.332	0.062	0.157	0.019	0.124	0.115	0.116	0.107	19.256	1.433	0.163	3.748	0.135	0.677	0.052	0.658	0.687	0.717	0.708	47.951	4.128	0.126	0.447	0.2	0.509	0.024	0.276	0.277	0.296	0.286	23.157	0.458	0.7141
0.11	1.293	0.101	0.166	0.075	0.116	0.129	0.113	0.127	20.43	2.407	0.422	6.466	0.426	0.479	0.53	0.715	0.698	0.703	0.684	47.893	2.448	0.175	5.02	0.301	0.327	0.287	0.302	0.32	0.292	0.285	35.543	0.084	0.6917
0.069	0.794	0.016	0.234	0.059	0.107	0.122	0.108	0.113	18.851	2.505	0.417	6.36	0.356	0.583	0.153	0.717	0.681	0.7	1.929	47.914	2.913	0.178	5.082	0.095	0.306	0.083	0.275	0.305	0.324	0.307	20.852	3.166	0.689
0.102	0.403	0.061	0.18	0.326	0.104	0.11	0.126	0.154	19.344	0.077	0.28	2.533	0.079	0.726	2.324	0.687	0.71	0.721	0.685	44.222	3.018	0.119	0.356	0.012	0.385	0.349	0.328	0.272	0.329	0.291	27.478	1.533	0.6882
0.104	0.942	0.052	0.152	0.167	0.124	0.108	0.114	0.118	14.976	0.913	0.408	6.269	0.155	0.696	0.678	0.666	0.662	0.733	0.728	35.975	0.77	0.121	1.164	0.136	0.34	0.441	0.34	0.287	0.283	0.294	23.031	0.232	0.691
0.101	0.679	0.039	0.188	0.021	0.117	0.098	0.113	0.129	16.411	0.762	0.425	4.912	0.196	0.774	0.104	0.665	0.655	0.717	0.69	51.851	1.03	0.18	3.271	0.103	0.422	0.034	0.306	0.272	0.316	0.313	27.136	0.474	0.6901
0.102	0.537	0.065	0.151	0.069	0.121	0.105	0.116	0.106	17.917	2.717	0.597	0.865	0.189	1.196	1.173	0.689	0.667	0.689	0.678	60.189	10.376	0.121	0.309	0.117	0.31	0.467	0.287	0.295	0.307	0.36	29.552	3.312	0.6897
0.102	0.644	0.03	0.201	0.375	0.131	0.116	0.118	0.112	17.819	0.528	0.166	2.778	0.068	0.471	2.797	0.686	2.621	0.715	0.702	40.119	1.29	0.131	1.757	0.029	0.278	0.431	0.311	0.3	0.318	0.296	29.422	0.185	0.7061
0.067	0.477	0.017	0.321	1.264	0.129	0.118	0.141	0.114	17.992	0.234	0.295	0.621	0.135	0.581	0.578	0.735	0.741	0.744	0.686	52.177	3.217	0.12	3.743	0.036	0.295	0.28	0.32	0.299	0.264	0.29	31.724	0.605	0.7029
0.1	0.431	0.044	0.201	0.194	0.112	0.101	0.139	0.131	17.718	0.144	0.282	1.616	0.118	0.497	0.469	0.7	0.72	0.71	0.675	59.856	0.114	0.119	0.708	0.151	0.34	0.203	0.319	0.313	0.276	0.306	27.358	0.052	0.6917
0.068	0.163	0.017	0.18	1.081	0.129	0.107	0.143	0.107	15.997	0.568	0.531	5.709	0.165	0.93	6.58	0.65	0.685	0.709	0.677	43.885	4.036	0.227	1.576	0.104	0.331	2.907	0.286	0.27	0.3	0.325	22.869	1.579	0.6947
0.07	0.15	0.03	0.167	0.007	0.129	0.121	0.151	0.105	18.967	0.314	0.286	0.585	0.072	0.582	0.085	0.75	0.676	0.758	0.718	51.778	19.488	0.12	0.494	0.03	0.262	0.023	0.32	0.312	0.291	0.307	25.052	3.027	0.698
0.036	0.115	0.03	0.171	0.016	0.116	0.102	0.126	0.232	21.512	0.027	0.4	5.504	0.479	0.517	0.283	0.683	0.753	0.683	0.71	43.763	0.649	0.185	2.334	0.32	0.351	0.138	0.317	0.333	0.274	0.319	22.889	1.623	0.7107
0.069	0.284	0.244	0.229	0.494	0.108	0.105	0.111	0.117	16.512	0.311	0.291	1.392	0.089	0.542	0.674	0.736	0.686	0.744	0.704	52.113	1.823	0.186	11.38	0.056	0.27	0.339	0.286	0.276	0.277	0.294	29.461	0.735	0.688
0.068	0.714	0.054	0.171	0.079	0.121	0.103	0.172	0.128	17.937	1.399	0.41	5.513	0.477	0.521	0.813	0.713	0.717	0.705	0.746	48.12	10.132	0.125	2.097	0.286	0.302	0.168	0.297	0.294	0.293	0.287	25.398	5.852	0.6981
0.036	0.119	0.81	0.171	0.142	0.112	0.105	0.105	0.118	20.453	0.703	0.154	0.895	0.48	0.511	1.649	0.673	0.698	0.699	0.716	40.081	9.048	0.119	4.392	0.34	0.324	0.377	0.277	0.316	0.285	0.312	29.355	3.212	0.7017
0.07	0.311	0.044	0.15	0.131	0.129	0.118	0.108	0.111	20.575	2.861	0.508	3.802	0.21	0.465	0.879	0.717	0.696	0.69	0.715	40.091	16.852	0.171	1.434	0.069	0.299	0.276	0.286	0.325	0.322	0.291	27.34	3.356	0.7202
0.036	0.069	0.062	0.141	0.043	0.119	0.12	0.11	0.128	6.955	5.164	0.285	1.981	0.452	0.501	0.548	0.634	0.675	0.72	0.703	48.077	18.161	0.117	2.966	0.06	0.314	0.034	0.297	0.291	0.29	0.288	27.381	7.672	0.6911
0.068	0.251	0.26	0.176	0.218	0.114	0.13	0.12	0.103	17.984	5.981	0.394	5.626	0.463	0.533	1.257	0.671	0.694	0.725	0.685	40.244	1.347	0.168	3.094	0.336	0.279	0.334	0.296	0.298	0.285	0.279	27.525	0.02	0.6867
0.037	0.199	0.018	0.236	0.142	0.112	0.115	0.116	0.11	17.725	0.019	0.276	0.871	0.081	0.523	0.738	0.68	0.673	0.675	0.722	59.84	6.672	0.132	0.772	0.136	0.374	0.067	0.291	0.314	0.281	0.329	31.488	3.247	0.6906
0.072	0.753	0.055	0.158	1.647	0.137	0.106	0.119	0.119	16.382	3.496	0.453	4.622	0.465	0.578	2.184	0.72	0.726	0.694	0.73	56.118	4.691	0.204	3.734	0.342	0.334	0.801	0.305	0.323	0.285	0.308	27.43	3.219	0.6944
0.037	0.142	0.007	0.203	1.629	0.113	0.112	0.116	0.109	16.29	4.242	0.305	0.571	0.057	1.245	5.2	0.669	0.688	0.699	0.723	47.84	38.853	0.192	1.189	0.029	0.305	0.553	0.314	0.294	0.28	0.338	25.124	4.522	0.6973
0.103	1.756	0.064	0.198	0.473	0.141	0.122	0.119	0.138	20.622	3.947	0.444	6.344	0.39	0.533	3.292	0.71	0.727	0.707	0.706	44.127	23.947	0.253	4.888	0.328	0.313	1.187	0.307	0.296	0.325	0.326	23.194	7.783	0.7016
0.068	0.366	0.017	0.282	0.029	0.131	0.122	0.133	0.102	19.091	1.054	0.45	2.812	0.157	0.512	0.154	0.701	0.649	0.699	0.666	40.011	5.956	0.183	0.882	0.083	0.319	0.066	0.303	0.287	0.364	0.311	27.265	0.411	0.6915
0.069	2.051	0.013	0.21	1.049	0.113	0.109	0.142	0.114	18.137	3.422	0.29	2.982	0.028	1.588	4.882	0.761	0.733	0.697	0.661	52.311	27.286	0.129	0.763	0.013	0.303	1.355	0.327	0.313	0.279	0.314	27.641	17.244	0.6904
0.068	0.317	0.025	0.204	0.179	0.134	0.104	0.117	0.102	19.388	1.359	0.283	1.7	0.11	0.517	1.931	0.668	0.671	0.736	0.734	56.179	15.268	0.125	0.463	0.059	0.292	0.528	0.298	0.32	0.288	0.282	33.919	6.324	0.6967
0.037	0.082	0.012	0.175	0.03	0.123	0.132	0.112	0.117	19.124	1.933	0.301	2.733	0.027	0.482	0.241	0.719	0.714	0.683	0.678	55.976	15.925	0.13	1.132	0.061	0.345	0.115	0.279	0.295	0.31	0.309	27.25	5.605	0.687
0.78	0.165	0.162	0.24	0.491	0.113	0.126	0.124	0.11	19.447	0.474	0.286	5	0.478	0.569	3.101	0.723	0.752	0.702	0.698	60.228	0.274	0.126	0.367	0.154	0.325	0.219	0.331	0.303	0.283	0.334	31.795	0.571	0.7144
0.04	0.072	0.03	0.17	0.197	0.111	0.112	0.108	0.109	20.742	0.368	0.711	8.188	0.16	0.509	1.729	0.664	0.669	0.707	0.737	48.219	0.272	0.243	3.367	0.103	0.343	0.989	0.311	0.286	0.276	0.305	21.145	0.585	0.6963
0.036	0.128	0.054	0.171	0.174	0.123	0.111	0.109	0.134	18.943	2.635	0.281	1.729	0.445	0.566	1.314	0.663	0.67	0.721	0.703	51.844	6.859	0.068	0.173	0.118	0.293	1.191	0.301	0.29	0.284	0.285	27.198	1.393	0.69
0.069	0.24	0.031	0.229	0.608	0.144	0.1	0.112	0.119	18.726	2.746	0.403	5.042	0.436	0.517	4.676	0.68	0.702	0.703	0.702	55.597	9.97	0.067	0.207	0.351	0.295	2.772	0.304	0.272	0.325	0.309	16.693	13.935	0.6919
0.068	0.694	0.017	0.149	1.674	0.106	0.127	0.127	0.133	17.837	2.816	0.283	2.489	0.117	0.531	0.579	0.731	0.722	0.681	0.648	56.038	71.094	0.124	1.625	0.042	0.331	0.379	0.294	0.349	0.303	0.284	31.485	23.435	0.6999
0.099	3.215	0.104	0.188	0.791	0.117	0.115	0.138	0.12	20.658	0.312	0.542	15.915	0.446	0.544	6.455	0.67	0.668	0.715	0.761	44.116	6.42	0.246	4.201	0.342	0.323	0.902	0.279	0.297	0.338	0.305	29.545	0.557	0.7123
0.036	0.137	0.047	0.195	0.112	0.16	0.115	0.121	0.114	17.752	0.011	0.284	7.772	0.39	0.496	0.327	0.676	0.661	0.701	0.667	47.795	0.347	0.07	1.536	0.03	0.323	0.078	0.304	0.32	0.296	0.318	27.136	2.198	0.6916
0.067	0.214	0.091	0.239	0.039	0.135	0.106	0.112	0.132	14.855	0.871	0.405	5.283	0.262	0.487	0.193	0.645	0.688	0.706	0.708	47.739	4.923	0.072	2.229	0.194	0.286	0.04	0.328	0.298	0.304	0.288	16.764	3.717	0.7039
0.098	0.978	0.024	0.192	1.551	0.118	0.11	0.107	0.119	18.184	1.183	0.403	9.219	0.117	0.504	2.738	0.648	0.651	0.697	0.669	52.328	20.482	0.183	9.209	0.058	0.321	0.861	0.274	0.307	0.301	0.285	21.177	3.737	0.6899
0.066	0.228	0.045	0.178	0.399	0.135	0.11	0.11	0.113	17.768	2.068	0.278	1.181	0.155	0.504	1.732	0.681	0.679	0.72	0.708	52	4.719	0.123	0.294	0.115	0.296	0.418	0.316	0.295	0.31	0.308	25.527	0.981	0.6906
0.068	0.435	0.078	0.153	0.094	0.119	0.113	0.115	0.111	17.646	0.535	0.401	1.87	0.146	0.53	0.609	0.64	0.707	0.678	0.704	47.903	2.933	0.185	3.272	0.084	0.382	0.395	0.308	0.293	0.301	0.331	23.053	3.171	0.6909
0.035	0.071	0.037	0.166	0.278	0.133	0.108	0.112	0.107	13.808	0.248	0.42	5.358	0.091	0.498	0.952	0.667	0.665	0.685	0.734	60.159	0.534	0.124	1.976	0.03	0.284	0.425	0.273	0.286	0.305	0.284	25.353	0.702	0.6976
0.104	0.527	0.031	0.26	0.392	0.125	0.123	0.124	0.117	16.366	2.793	0.283	6.268	0.156	0.951	1.518	0.746	0.714	0.762	0.694	55.945	2.402	0.127	1.097	0.113	0.287	0.509	0.321	0.287	0.288	0.278	29.4	0.442	0.6916
0.067	0.479	0.037	0.207	0.116	0.117	0.131	0.12	0.106	19.136	3.509	0.407	1.757	0.215	0.493	0.637	0.666	0.666	0.701	0.69	55.934	10.465	0.188	1.611	0.105	0.291	0.184	0.317	0.324	0.272	0.283	27.26	3.034	0.6899
0.128	2.41	0.114	0.165	0.27	0.142	0.104	0.118	0.105	15.145	0.757	0.56	7.199	0.297	0.599	2.585	0.669	0.745	0.693	0.695	80.153	0.122	0.252	5.971	0.319	0.302	0.252	0.296	0.31	0.309	0.313	33.653	1.317	0.7028
0.098	1.458	0.067	0.23	0.028	0.121	0.1	0.116	0.116	16.529	0.391	0.417	8.361	0.197	0.751	6.417	0.662	0.688	0.7	0.729	47.964	1.577	0.183	3.811	0.321	0.307	0.28	0.308	0.294	0.336	0.312	25.189	0.777	0.7029
0.142	0.226	0.024	0.218	0.011	0.112	0.106	0.144	0.107	16.181	3.171	0.281	0.545	0.087	0.514	0.05	0.703	0.717	0.721	0.658	55.762	4.762	0.175	3.051	0.056	0.281	0.048	0.298	0.282	0.309	0.294	27.045	4.187	0.69
0.066	0.344	0.105	0.151	0.395	0.108	0.115	0.147	0.119	16.263	1.945	0.288	3.126	0.456	0.541	1.838	0.667	0.682	0.74	0.697	51.822	6.699	0.064	0.163	0.155	0.333	0.573	0.352	0.307	0.289	0.335	18.877	4.327	0.6941
0.098	0.568	0.033	0.177	0.158	0.12	0.12	0.128	0.13	15.175	0.455	0.407	9.594	0.081	0.51	0.234	0.715	0.687	0.681	0.722	52.163	2.595	0.068	0.344	0.076	0.332	0.192	0.282	0.31	0.295	0.306	31.641	0.249	0.6929
0.07	0.164	0.026	0.228	0.186	0.136	0.102	0.113	0.111	19.298	0.491	0.281	4.018	0.079	1.046	0.715	0.731	0.719	0.724	0.682	56.09	9.626	0.073	0.324	0.309	0.328	0.057	0.315	0.323	0.298	0.282	21.205	0.27	0.6901
0.07	0.211	0.029	0.195	0.047	0.111	0.101	0.143	0.111	14.902	0.217	0.278	1.736	0.148	0.509	0.144	0.677	0.648	0.687	0.708	51.763	2.398	0.123	0.644	0.171	0.432	0.084	0.304	0.285	0.283	0.301	27.955	0.377	0.6889
0.036	0.329	0.007	0.229	0.504	0.112	0.117	0.107	0.14	17.78	0.889	0.288	4.299	0.024	0.49	0.751	0.657	0.692	0.706	0.684	55.99	0.16	0.132	1.038	0.012	0.304	0.233	0.294	0.281	0.342	0.331	29.406	0.039	0.7105
0.074	0.571	0.03	0.135	0.597	0.112	0.108	0.112	0.117	15.103	2.821	0.411	2.72	0.122	0.551	0.36	0.696	0.705	0.765	0.718	48.107	0.881	0.066	0.78	0.061	0.296	0.094	0.338	0.288	0.315	0.289	27.418	1.022	0.715
0.066	0.249	0.046	0.222	0.51	0.113	0.169	0.113	0.107	18.001	0.092	0.39	1.382	0.341	0.491	2.648	0.667	0.733	0.752	0.683	44.326	1.245	0.064	0.179	0.158	0.275	0.944	0.312	0.303	0.34	0.324	28.377	0.343	0.703
0.066	0.365	0.046	0.195	0.021	0.124	0.107	0.112	0.113	18.886	1.316	0.273	5.988	0.134	0.531	0.085	0.693	0.688	0.705	0.715	59.661	4.928	0.122	0.595	0.141	0.3	0.023	0.293	0.29	0.278	0.315	27.923	1.59	0.6918
0.036	0.437	0.045	0.19	0.049	0.113	0.118	0.129	0.103	17.938	0.251	0.278	2.245	0.434	0.505	0.218	0.707	0.722	0.735	0.666	52.147	5.539	0.173	2.614	0.118	0.344	0.089	0.296	0.277	0.3	0.285	26.035	0.087	0.6886
0.066	0.255	0.017	0.251	0.203	0.111	0.129	0.119	0.109	19.254	3.068	0.45	5.195	0.067	0.531	0.242	0.722	0.714	0.66	0.722	56.082	17.015	0.174	2.526	0.079	0.331	0.072	0.344	0.283	0.333	0.288	30.803	11.188	0.6883
0.066	0.32	0.045	0.15	0.019	0.115	0.123	0.119	0.139	19.038	1.106	0.309	0.599	0.149	0.57	1.054	0.702	0.693	0.711	0.722	55.874	3.979	0.126	0.723	0.078	0.373	0.373	0.285	0.355	0.322	0.289	29.247	2.477	0.7036
0.097	0.491	0.018	0.179	0.059	0.12	0.125	0.109	0.105	19.01	0.76	0.438	1.566	0.078	0.497	0.327	0.699	0.698	0.686	0.719	55.904	3.417	0.188	0.771	0.036	0.285	0.238	0.288	0.342	0.292	0.299	27.337	2.492	0.7021
0.102	0.744	0.253	0.151	0.123	0.148	0.129	0.118	0.103	19.014	0.099	0.576	5.266	0.442	0.524	0.396	0.683	0.651	0.705	0.667	39.94	1.466	0.23	4.221	0.269	0.303	0.215	0.28	0.306	0.333	0.31	20.94	0.073	0.698
0.134	1.987	0.044	0.163	0.15	0.111	0.107	0.111	0.111	16.465	0.698	0.705	11.109	0.255	0.506	0.443	0.668	0.652	0.697	0.671	48.078	12.997	0.231	3.161	0.126	0.296	0.211	0.309	0.298	0.333	0.282	27.026	5.743	0.6896
0.071	0.646	0.061	0.145	0.26	0.108	0.146	0.109	0.228	19.497	0.307	0.313	1.984	0.445	0.574	1.077	0.706	0.702	0.7	0.684	56.202	21.843	0.12	1.218	0.226	0.286	0.441	0.281	0.281	0.289	0.307	29.619	8.225	0.7609
0.035	0.15	0.017	0.199	0.032	0.126	0.107	0.116	0.109	19.137	5.614	0.442	2.888	0.392	0.469	0.913	0.66	0.67	0.687	0.69	47.932	19.407	0.169	2.775	0.306	0.314	0.643	0.29	0.295	0.282	0.306	27.168	8.431	0.7249
0.101	1.111	0.119	0.233	0.177	0.124	0.11	0.13	0.125	16.348	1.212	0.573	7.395	0.469	0.523	1.057	0.733	0.713	0.687	0.692	40.661	14.309	0.174	1.574	0.25	0.301	0.891	0.285	0.276	0.312	0.293	21	4.786	0.7241
0.068	0.437	0.123	0.135	0.016	0.146	0.144	0.112	0.115	17.2	0.947	0.453	5.352	0.344	0.505	0.252	0.679	0.683	0.741	0.723	56.99	3.374	0.063	0.318	0.137	0.281	0.013	0.358	0.289	0.282	0.295	18.593	3.54	0.7091
0.097	1.054	0.271	0.159	0.034	0.11	0.119	0.133	0.112	18.692	3.601	0.429	2.547	0.204	0.519	1.217	0.656	0.741	0.683	0.733	47.595	23.109	0.113	3.078	0.142	0.335	0.035	0.333	0.289	0.292	0.29	24.887	8.656	0.6899
0.035	0.199	0.032	0.197	0.05	0.108	0.114	0.191	0.121	16.506	1.238	0.413	2.813	0.558	0.543	0.92	0.746	0.738	0.686	0.74	56.178	29.857	0.063	0.16	0.07	0.296	0.018	0.31	0.308	0.285	0.298	27.517	8.499	0.691
0.035	0.146	0.15	0.212	0.226	0.16	0.108	0.112	0.117	17.718	2.014	0.424	8.956	0.29	0.619	0.8	0.725	0.72	0.684	0.722	47.848	7.564	0.112	0.32	0.141	0.336	0.303	0.29	0.297	0.281	0.305	29.156	3.463	0.6925
0.067	2.151	0.051	0.204	0.627	0.104	0.121	0.141	0.114	19.218	4.007	0.413	1.202	0.307	0.608	0.988	0.663	0.692	0.745	0.721	48.025	0.799	0.15	0.476	0.274	0.307	0.489	0.319	0.28	0.301	0.368	27.312	3.163	0.6995
0.674	1.1	0.143	0.215	0.527	0.111	0.108	0.11	0.117	16.582	0.947	0.688	8.538	0.471	0.473	3.473	0.692	0.699	0.661	0.718	56.213	4.433	0.226	3.631	0.302	0.341	1.345	0.312	0.287	0.31	0.326	31.824	0.022	0.6975
0.098	0.267	0.051	0.205	0.267	0.118	0.108	0.111	0.112	16.261	0.204	0.4	5.143	0.469	0.508	3.169	0.713	0.686	0.735	0.721	43.836	15.947	0.181	0.958	0.267	0.303	1.124	0.284	0.293	0.274	0.318	25.1	0.669	0.7027
0.066	0.553	0.074	0.14	1.182	0.128	0.126	0.116	0.124	18.19	0.862	0.396	1.065	0.235	0.5	1.724	0.665	0.694	0.713	0.737	80.329	2.845	0.122	0.628	0.226	0.26	1.426	0.281	0.303	0.318	0.288	25.539	4.035	0.7041
0.1	1.102	0.043	0.26	0.113	0.114	0.11	0.116	0.117	13.756	10.829	0.433	7.691	0.245	0.648	0.343	0.725	0.665	0.697	2.26	60.032	25.155	0.18	2.165	0.129	0.368	0.266	0.328	0.289	0.296	0.286	27.396	6.829	0.6914
0.066	0.229	0.023	0.157	0.047	0.119	0.155	0.12	0.107	19.224	3.292	0.281	1.704	0.218	0.548	0.123	0.653	0.671	0.722	0.774	59.863	45.99	0.067	1.316	0.038	0.293	0.065	0.312	0.287	0.299	0.292	19.117	9.427	0.6921
0.077	0.173	0.017	0.159	0.427	0.13	0.106	0.138	0.15	18.044	0.171	0.275	9.11	0.042	0.487	0.541	0.723	0.678	0.728	0.747	56.094	0.126	0.117	1.891	0.012	0.579	1.586	0.3	0.311	0.326	0.312	25.475	2.025	0.69
0.066	0.174	0.06	0.154	0.112	0.109	0.127	0.183	0.147	17.67	0.784	0.277	2.043	0.166	0.803	0.109	0.657	0.757	0.7	0.743	44.038	11.64	0.114	1.154	0.104	0.346	0.04	0.312	0.289	0.292	0.29	23.04	0.602	0.6874
0.066	0.621	0.062	0.193	0.052	0.151	0.125	0.135	0.109	20.951	2.524	0.594	10.121	0.465	0.534	0.421	0.681	0.759	0.711	0.693	64.259	1.244	0.179	4.688	0.305	0.31	0.216	0.275	0.317	0.282	0.291	29.759	0.576	0.689
0.066	0.187	0.051	0.299	0.086	0.118	0.106	0.131	0.123	17.597	0.618	0.3	4.616	0.253	0.557	0.421	0.666	0.754	0.684	1.443	55.725	1.241	0.126	1.329	0.089	0.324	0.684	0.297	0.267	0.282	0.286	29.273	1.135	0.6991
0.128	1.19	0.073	0.178	0.067	0.106	0.118	0.129	0.109	15.339	2.311	0.451	12.46	0.273	1.571	0.699	0.64	0.665	1.51	0.713	56.131	26.44	0.232	8.43	0.145	0.363	0.149	0.28	0.3	0.284	0.332	25.432	11.113	0.6876
0.035	0.086	0.086	0.15	0.043	0.112	0.118	0.111	0.114	16.336	0.382	0.311	1.199	0.138	0.524	0.902	0.68	0.672	0.743	0.75	51.844	12.26	0.118	0.801	0.061	0.345	0.25	0.293	0.271	0.312	0.294	25.114	0.477	0.6904
0.097	1.318	0.034	0.222	0.087	0.106	0.125	0.135	0.112	16.149	2.699	0.566	12.259	0.221	0.527	1.232	0.666	0.677	0.672	0.716	43.877	2.655	0.173	4.519	0.092	0.341	0.354	0.289	0.31	0.31	0.319	27.165	0.053	0.6908
0.096	0.851	0.033	0.169	0.097	0.126	0.116	0.105	0.109	18.048	0.234	0.437	7.901	0.055	0.527	0.384	0.651	0.713	0.733	0.689	48.136	19.721	0.117	0.965	0.028	0.33	0.08	0.293	0.277	0.286	0.316	27.513	3.71	0.6904
0.127	0.404	0.269	0.164	1.671	0.141	0.129	0.122	0.115	15.407	0.393	0.582	13.955	0.456	0.547	6.456	0.711	0.721	0.741	0.72	52.283	20.716	0.168	4.91	0.306	0.308	3.192	0.326	0.317	0.291	0.282	25.637	5.844	0.6924
0.04	0.075	0.034	0.205	0.151	0.112	0.117	0.116	0.108	13.766	0.989	0.295	3.26	0.12	0.548	2.829	0.732	0.688	0.665	0.702	60.018	7.227	0.121	0.614	0.067	0.292	1.902	0.326	0.29	0.288	0.301	23.778	8.664	0.6957
0.161	4.294	0.287	0.144	0.72	0.117	0.106	0.118	0.111	18.842	4.705	0.445	5.068	0.424	0.524	2.082	0.673	0.718	0.683	0.703	39.677	36.019	0.182	1.68	0.304	0.318	1.481	0.282	0.309	0.288	0.304	29.932	20.14	0.7028
0.073	0.534	0.061	0.168	0.037	0.119	0.133	0.131	0.107	16.537	0.172	0.289	1.456	0.024	0.495	6.407	0.642	0.738	0.745	0.702	63.926	2.386	0.122	1.793	0.013	0.386	1.895	0.297	0.306	0.307	0.299	30.14	6.175	0.7108
0.066	0.367	0.027	0.18	0.071	0.14	0.112	0.128	0.118	16.46	0.019	0.284	1.703	0.052	0.563	0.531	0.693	0.701	0.689	0.746	48.077	4.452	0.064	0.457	0.028	0.344	0.116	0.296	0.295	0.287	0.296	28.679	0.071	0.6873
0.104	1.247	0.086	0.166	0.045	0.112	0.12	0.126	0.114	17.925	5.347	0.29	3.927	0.435	0.559	0.05	0.666	0.672	0.659	0.693	44.028	20.688	0.123	0.995	0.171	0.316	0.012	0.288	0.292	0.284	0.313	27.402	2.498	0.6911
0.035	0.155	0.012	0.198	0.119	0.111	0.11	0.163	0.122	17.906	0.934	0.294	1.723	0.161	0.535	2.891	0.678	0.776	0.688	0.68	52.03	10.172	0.066	0.35	0.152	0.326	1.781	0.291	0.279	0.292	0.313	31.668	7.326	0.6891
0.066	0.302	0.038	0.252	0.368	0.127	0.11	0.112	0.104	17.99	1.335	0.403	6.166	0.215	0.539	1.407	0.666	0.724	0.724	0.686	52.202	32.778	0.119	3.301	0.083	0.291	0.158	0.277	0.318	0.292	0.309	27.497	10.718	0.6962
0.067	0.17	0.059	0.153	0.022	0.117	0.102	0.106	0.122	19.073	0.652	0.284	2.179	0.115	0.539	0.039	0.695	0.671	0.672	0.728	47.944	1.624	0.118	1.487	0.073	0.321	0.017	0.288	0.299	0.327	0.293	25.164	3.791	0.6963
0.035	0.081	0.046	0.165	0.033	0.169	0.116	0.135	0.123	17.525	1.078	0.285	2.089	0.239	0.559	0.344	0.658	0.781	0.652	0.677	55.474	5.855	0.063	0.23	0.065	0.309	0.588	0.287	0.302	0.314	0.316	16.725	3.56	0.6953
0.067	0.18	0.019	0.168	0.07	0.132	0.108	0.145	0.154	19.303	2.088	0.424	5.286	0.186	0.956	1.187	0.678	0.706	0.711	0.706	44.159	16.682	0.237	2.113	0.086	0.319	0.348	0.316	0.291	0.304	0.312	21.2	4.911	0.6919
0.035	0.348	0.034	0.202	0.059	0.11	0.127	0.123	0.105	17.653	1.773	0.497	3.783	0.111	1.052	0.591	0.681	0.7	0.696	0.701	47.992	38.39	0.131	0.411	0.051	0.311	0.078	0.272	0.333	0.31	0.287	29.262	8.654	0.6949
0.036	0.864	0.007	0.198	0.097	0.135	0.106	0.115	0.122	14.983	0.375	0.278	0.97	0.23	0.517	0.762	0.722	0.691	0.687	0.766	51.846	12.514	0.128	1.021	0.013	0.297	0.271	0.296	0.747	0.306	0.287	23.078	5.801	0.6987
0.132	2.114	0.053	0.248	0.414	0.114	0.14	0.124	0.108	19.415	0.043	0.646	9.925	0.272	0.535	1.008	0.704	0.75	0.737	0.687	59.967	2.113	0.343	9.864	0.125	0.304	1.024	0.298	0.286	0.299	0.279	25.451	0.247	0.7005
0.103	0.752	0.013	0.144	0.821	0.113	0.13	0.11	0.112	19.354	3.489	0.259	1.522	0.218	0.603	0.165	0.713	0.743	0.728	0.732	52.131	14.84	0.063	0.162	0.048	0.292	0.447	0.297	0.282	0.352	0.275	23.317	4.984	0.6923
0.037	0.078	0.033	0.152	0.007	0.114	0.116	0.102	0.114	17.767	5.29	0.255	2.329	0.083	0.625	0.384	0.654	0.708	0.703	0.689	55.809	26.677	0.065	0.165	0.03	0.33	0.012	0.286	0.283	0.281	0.286	27.217	6.002	0.7025
0.07	0.172	0.033	0.22	0.195	0.126	0.115	0.114	0.116	17.442	1.608	0.427	5.18	0.192	0.476	1.845	0.722	0.698	0.699	0.69	63.561	11.306	0.121	1.408	0.13	0.281	0.254	0.325	0.327	0.288	0.306	29.039	4.872	0.6935
0.1	1.5	0.057	0.166	0.189	0.111	0.102	0.119	0.123	19.302	0.63	0.528	6.024	0.34	0.541	1.462	0.688	0.682	0.712	0.728	76.044	0.433	0.247	2.4	1.278	0.314	1.068	0.299	0.349	0.283	0.297	25.419	0.264	0.6888
0.036	0.09	0.286	1.237	0.23	0.114	0.108	0.111	0.127	17.955	1.728	0.414	16.712	0.419	0.537	0.467	0.668	0.712	0.681	0.721	52.044	2.856	0.14	0.915	0.338	0.42	0.299	0.28	0.346	0.31	0.337	23.326	2.938	0.6921
0.069	1.176	0.021	0.23	0.798	0.107	0.101	0.109	0.116	15.088	4.569	0.164	0.314	0.126	0.55	0.109	0.659	0.722	0.718	0.678	51.958	9.909	0.127	0.78	0.072	0.303	0.171	0.3	0.305	0.308	0.29	23.084	10.205	0.6895
0.101	1.436	0.053	0.138	0.076	0.105	0.1	0.117	0.11	13.496	0.069	0.658	9.246	0.208	0.469	0.453	0.694	0.659	0.684	0.703	51.705	0.047	0.259	2.881	0.121	0.284	0.083	0.275	0.301	0.316	0.312	20.797	0.717	0.6913
0.068	0.182	0.059	0.146	0.027	0.107	0.108	0.109	0.115	19.151	0.043	0.28	1.474	0.108	0.484	0.383	0.701	1.095	0.696	0.71	51.952	7.853	0.074	0.564	0.085	0.319	0.099	0.285	0.29	0.297	0.291	29.464	0.57	0.69
0.069	0.21	0.02	0.252	0.077	0.106	0.111	0.108	0.124	18.901	2.239	0.156	1.946	0.075	0.547	0.288	0.701	0.681	0.7	0.707	51.713	4.221	0.186	2.766	0.06	0.355	0.033	0.319	0.285	0.314	0.293	27.169	1.364	0.7044
0.069	0.338	0.019	0.151	0.036	0.11	0.111	0.162	0.111	16.076	0.828	0.278	1.454	0.391	0.61	0.085	0.645	0.677	0.674	0.715	51.556	1.655	0.131	1.66	0.06	0.364	0.077	0.292	0.28	0.292	0.311	29.038	0.602	0.6936
0.103	1.687	0.128	0.131	0.482	0.112	0.115	0.112	0.141	19.227	0.329	0.407	3.42	0.426	0.522	0.962	0.735	0.692	0.689	0.685	44.01	1.063	0.122	2.863	0.329	0.34	0.456	0.288	0.312	0.348	0.298	27.414	4.313	0.6897
0.069	0.166	0.287	0.198	0.681	0.113	0.117	0.12	0.11	17.992	0.07	0.286	0.692	0.07	0.549	0.702	0.658	0.714	0.726	0.685	44.182	0.188	0.068	0.317	0.343	0.333	0.278	0.291	0.295	0.289	0.318	19.19	0.186	0.7086
0.067	0.248	0.033	0.239	0.037	0.109	0.144	0.131	0.105	17.836	3.213	0.312	2.048	0.191	0.495	0.156	0.727	0.71	0.678	0.691	52.127	0.114	0.139	1.491	0.025	0.304	0.216	0.296	0.282	0.319	0.297	31.616	7.992	0.6867
0.035	0.067	0.049	0.157	0.107	0.115	0.142	0.138	0.108	7.045	0.282	0.16	1.496	0.367	0.513	3.409	0.698	0.738	0.733	0.71	56.261	0.783	0.068	0.165	0.065	0.445	1.665	0.291	0.302	0.304	0.294	29.747	2.127	0.7032
0.036	0.135	0.048	0.236	0.009	0.112	0.14	0.16	0.105	13.795	1.56	0.169	0.857	0.224	0.516	0.63	0.656	0.729	0.718	0.726	52.004	20.538	0.128	1.708	0.083	0.353	0.133	0.283	0.286	0.299	0.28	27.389	4.146	0.6888
0.071	0.203	0.017	0.168	0.046	0.12	0.11	0.107	0.12	19.207	0.152	0.439	4.161	0.11	0.524	0.311	0.689	0.721	0.736	0.672	40.116	4.487	0.187	5.467	0.029	0.326	0.144	0.3	0.295	0.31	0.319	27.369	0.46	0.7028
0.068	0.327	0.013	0.159	0.677	0.125	0.105	0.136	0.13	17.977	0.075	0.309	2.235	0.171	0.545	2.337	0.721	0.679	0.717	0.713	52.157	0.574	0.125	0.655	0.067	0.302	1.453	0.286	0.301	0.296	0.334	27.589	1.345	0.6948
0.036	0.195	0.032	0.226	0.482	0.135	0.123	0.109	0.118	17.846	0.201	0.436	4.803	0.064	0.553	2.23	0.668	0.735	0.683	0.66	59.947	6.754	0.124	0.735	0.047	0.34	0.699	0.303	0.286	0.305	0.3	33.675	4.662	0.7114
0.068	0.45	0.019	0.224	0.037	0.106	0.106	0.157	0.154	19.256	3.632	0.3	2.193	0.06	0.555	0.037	0.655	0.699	0.677	0.836	40.093	121.965	0.067	0.158	0.019	0.327	0.115	0.276	0.319	0.295	0.277	17.01	5.044	0.6907
0.068	0.317	0.018	0.208	0.395	0.122	0.116	0.131	0.124	20.701	0.528	0.16	0.312	0.027	0.536	2.709	0.642	0.658	0.696	0.716	52.139	0.082	0.074	0.491	0.031	0.278	0.378	0.301	0.287	0.272	0.287	23.304	0.263	0.6912
0.036	0.068	0.04	0.263	0.014	0.145	0.105	0.133	0.107	15.005	0.372	0.453	4.435	0.093	0.516	0.178	0.787	0.719	0.692	0.728	47.764	0.686	0.302	0.983	0.043	0.331	0.078	0.271	0.288	0.278	0.3	27.16	1.681	0.7194
0.099	1.161	0.059	0.141	0.06	0.113	0.12	0.114	0.12	15.093	3.957	0.444	4.351	0.379	0.475	0.93	0.666	0.748	0.684	0.668	51.923	18.314	0.185	3.028	0.288	0.76	0.111	0.342	0.277	0.306	0.349	29.372	7.721	0.6915
0.066	0.559	0.032	0.263	0.148	0.114	0.113	0.117	0.123	14.751	0.347	0.294	2.819	0.054	0.548	0.394	0.708	0.727	0.729	0.706	43.668	1.385	0.126	2.129	0.086	0.296	0.094	0.282	0.29	0.281	0.281	26.96	1.917	0.6918
0.069	0.672	0.081	0.206	0.078	0.11	0.104	0.196	0.112	20.787	0.21	0.714	6.766	0.248	0.497	0.868	0.68	0.663	0.671	0.709	72.105	1.446	0.296	4.532	0.183	0.306	0.215	0.283	0.318	0.285	0.307	44.477	3.693	0.6945
0.037	0.092	0.019	0.164	0.129	0.113	0.115	0.113	0.124	19.129	2.669	0.318	0.559	0.137	0.574	0.276	0.672	0.664	0.675	0.761	63.918	8.893	0.135	1.419	0.121	0.292	0.087	0.296	0.321	0.324	0.304	25.187	3.931	0.6878
0.071	0.175	0.081	0.138	0.051	0.117	0.114	0.107	0.108	19.237	0.258	0.419	2.504	0.331	0.526	1.059	0.744	0.711	0.727	0.723	52.006	8.392	0.195	3.166	0.219	0.312	0.265	0.286	0.295	0.288	0.297	29.545	0.102	0.6884
0.037	0.079	0.032	0.127	0.04	0.149	0.103	0.107	0.111	16.303	2.191	0.3	0.55	0.064	0.559	0.146	0.714	0.732	0.662	0.682	35.947	2.818	0.071	0.165	0.012	0.289	0.029	0.28	0.298	0.304	0.355	25.086	1.452	0.689
0.068	0.141	0.025	0.169	0.065	0.127	0.114	0.117	0.115	20.614	0.512	0.163	0.903	0.04	0.496	0.181	0.67	0.709	0.725	0.697	59.872	1.795	0.07	0.158	0.013	0.316	3.147	0.303	0.297	0.36	0.287	14.906	6.996	0.6909
0.1	1.141	0.11	0.158	0.065	0.192	0.126	0.121	0.119	16.619	0.25	0.527	5.691	0.274	0.748	1.084	0.703	0.77	0.67	0.722	64.11	1.94	0.24	2.749	0.135	0.323	0.287	0.285	0.306	0.333	0.288	23.277	0.538	0.7059
0.068	0.571	0.155	0.23	0.879	0.131	0.111	0.114	0.114	17.769	1.57	0.267	3.311	0.487	0.515	1.962	0.696	0.725	0.681	0.684	60.021	0.046	0.124	1.063	0.302	0.301	1.601	0.296	0.297	0.307	0.327	27.395	1.994	0.6938
0.036	0.092	0.032	0.154	0.033	0.144	0.143	0.117	0.106	17.695	0.17	0.406	2.794	0.18	0.535	0.202	0.653	0.681	0.734	0.71	47.821	6.574	1.165	1.923	0.047	0.296	0.146	0.284	0.324	0.3	0.291	25.123	0.936	0.6925
0.036	0.253	0.034	0.159	0.093	0.18	0.11	0.117	0.121	14.709	0.791	0.282	0.875	0.119	0.502	0.255	0.681	0.704	0.747	0.691	47.563	13.388	0.12	0.626	0.06	0.315	0.126	0.29	0.301	0.287	0.28	25.401	3.735	0.6891
0.036	0.074	0.036	0.173	0.069	0.109	0.132	0.136	0.157	16.379	1.274	0.409	6.355	0.462	0.642	0.922	0.752	0.676	0.793	0.692	51.858	9.34	0.122	0.441	0.122	0.298	0.537	0.304	0.279	0.29	0.311	28.213	3.551	0.7007
0.037	0.068	0.105	0.159	0.2	0.121	0.117	0.127	0.11	7.031	0.322	0.424	9.46	0.456	0.541	0.969	0.659	0.678	0.722	0.681	56.123	1.974	0.22	3.426	0.047	0.347	0.166	0.317	0.279	0.308	0.33	30.418	0.058	0.7027
0.036	0.135	0.039	0.201	0.101	0.164	0.135	0.11	0.109	20.711	0.257	0.414	3.674	1.298	0.507	1.918	0.658	0.687	0.656	0.725	55.814	9.905	0.133	3.101	0.303	0.275	0.446	0.267	0.284	0.284	0.299	29.73	1.329	0.6888
0.069	0.715	0.277	0.209	0.014	0.114	0.106	0.145	0.113	16.195	4.171	0.332	8.079	0.427	0.525	0.293	0.698	0.688	0.724	0.686	47.63	33.767	0.173	3.827	0.308	0.39	0.05	0.344	0.322	0.323	0.328	27.222	13.831	0.7008
0.037	0.068	0.007	0.167	0.198	0.188	0.103	0.109	0.103	9.886	0.415	0.413	4.459	0.421	0.609	3.264	0.663	0.682	0.653	0.73	52.018	1.32	0.114	2.634	0.146	0.448	0.499	0.299	0.323	0.289	0.292	32.08	3.082	0.6984
0.106	2.235	0.047	0.173	0.128	0.174	0.102	0.113	0.117	17.051	1.867	0.284	0.583	0.191	0.487	0.84	0.722	0.728	0.678	0.694	52.001	33.388	0.117	0.3	0.125	0.354	0.292	0.277	0.3	0.307	0.314	29.494	13.102	0.6909
0.071	0.13	0.048	0.195	0.155	0.119	0.11	0.111	0.107	21.973	0.214	0.278	1.08	0.435	0.553	0.251	0.67	0.662	0.696	0.715	56.283	3.543	0.175	2.815	0.057	0.336	0.503	0.3	0.307	0.283	0.284	28.861	1.118	0.6919
0.069	0.134	0.032	0.172	0.138	0.112	0.101	0.116	0.118	20.902	4.593	0.399	9.642	0.084	0.527	2.712	0.656	0.677	0.688	0.715	52.281	13.633	0.13	3.237	0.061	0.323	0.352	0.296	0.302	0.336	0.289	32.811	0.103	0.6942
0.068	0.393	0.025	0.227	0.121	0.11	0.116	0.113	0.102	19.375	4.093	0.158	0.907	0.215	0.508	0.455	0.66	0.703	0.675	0.679	52.141	0.325	0.582	0.271	0.057	0.311	0.288	0.278	0.3	0.314	0.3	28.224	0.829	0.7092
0.069	0.97	0.078	0.155	0.061	0.12	0.121	0.112	0.118	14.999	0.301	0.425	6.257	1.138	0.592	0.228	0.693	0.738	0.679	0.698	61.611	3.002	0.177	2.089	0.117	0.351	0.129	0.302	0.288	0.34	0.29	27.686	0.977	0.6884
0.068	0.135	0.058	0.158	0.024	0.144	0.109	0.109	0.129	16.293	0.465	0.28	3.974	0.225	0.562	0.146	0.72	0.713	1.532	0.675	57.261	2.05	0.152	1.816	0.091	0.261	0.11	0.297	0.278	0.297	0.284	35.831	1.625	0.7027
0.101	0.418	0.064	0.207	0.291	0.112	0.113	0.123	0.113	16.514	4.292	1.002	8.013	0.364	0.484	2.809	0.692	0.731	0.749	0.685	48.221	6.22	0.18	2.72	0.198	0.311	0.876	0.336	0.27	0.287	0.282	36.965	4.202	0.6919
0.098	1.224	0.041	0.161	1.625	0.106	0.111	0.114	0.109	17.792	0.643	0.397	4.447	0.235	0.561	1.537	0.679	0.704	0.678	1.339	51.984	3.674	0.174	1.912	0.092	0.347	0.433	0.32	0.277	0.297	0.307	32.142	1.497	0.6929
0.066	0.44	0.019	0.311	0.011	0.114	0.154	0.123	0.113	22.85	0.818	0.437	3.015	0.13	0.525	0.107	0.689	0.7	0.71	0.696	55.425	7.624	0.118	0.765	0.088	0.327	0.018	0.289	0.377	0.304	0.314	29.247	3.953	0.6934
0.065	0.197	0.019	0.151	0.034	0.112	0.112	0.111	0.113	16.373	0.251	0.449	1.226	0.391	1.194	0.411	0.664	0.665	0.692	0.68	51.912	0.295	0.173	3.793	0.228	0.32	0.188	0.3	0.287	0.29	0.308	29.429	0.12	0.6812
0.069	0.17	0.036	0.145	0.053	0.137	0.107	0.125	0.112	16.343	0.27	0.312	3.17	0.13	0.541	0.316	0.705	0.688	0.754	0.748	55.889	3.839	0.117	0.75	0.094	0.299	0.147	0.288	0.303	0.294	0.291	32.282	0.39	0.6906
0.067	0.136	0.056	0.197	0.042	0.209	0.106	0.138	0.109	18.824	1.73	0.316	0.855	0.264	0.57	0.217	0.714	0.678	0.705	0.705	47.753	2.333	0.138	1.086	0.02	0.308	0.087	0.29	0.28	0.31	0.279	34.261	5.001	0.6883
0.102	1.949	0.047	0.202	0.094	0.104	0.104	0.119	0.132	16.63	2.067	0.68	5.688	0.098	0.52	0.574	0.667	0.699	0.682	0.742	44.238	3.623	0.236	3.749	0.056	0.3	0.284	0.284	0.275	0.306	0.35	24.642	1.646	0.7114
0.13	1.366	0.088	0.188	0.129	0.13	0.103	0.107	0.123	17.461	1.472	0.565	20.002	0.147	0.509	0.825	0.665	0.67	0.706	0.728	47.574	0.362	0.17	3.372	0.158	0.308	0.232	0.328	0.284	0.289	0.283	28.101	1.399	0.6993
0.036	0.082	0.007	0.194	0.93	0.136	0.105	0.105	0.145	19.479	0.117	0.17	1.04	0.177	0.515	0.872	0.66	0.674	0.68	0.718	48.281	7.854	0.118	0.291	0.105	0.317	0.049	0.319	0.296	0.304	0.275	28.062	3.937	0.698
0.097	1.289	0.024	0.237	0.023	0.118	0.113	0.109	0.124	16.335	0.028	0.305	4.646	0.083	0.562	0.157	0.681	0.732	0.676	0.697	55.817	9.299	0.115	1.991	0.064	0.302	0.06	0.28	0.292	0.315	0.292	30.076	4.732	0.6913
0.036	0.096	0.102	0.169	1.623	0.114	0.114	0.142	0.109	18.101	1.415	0.447	2.4	0.412	0.526	6.437	0.656	0.732	0.705	0.727	52.366	7.042	0.92	3.314	0.292	0.311	3.191	0.297	0.32	0.289	0.279	29.541	5.592	0.6989
0.067	2.86	0.023	0.179	0.895	0.164	0.115	0.141	0.105	16.274	1.538	0.316	1.226	0.137	0.515	0.277	0.777	0.666	0.705	0.673	51.904	3.416	0.133	0.74	0.095	0.381	0.03	0.35	0.293	0.278	0.28	29.682	1.075	0.6897
0.066	0.737	0.03	0.16	0.031	0.112	0.124	0.118	0.117	17.771	2.215	0.312	2.103	0.093	0.494	0.061	0.697	0.676	0.72	0.713	56.055	0.505	0.115	1.652	0.027	0.353	0.051	0.286	0.305	0.299	0.308	29.335	0.595	0.6904
0.098	1.098	0.076	0.15	1.624	0.131	0.109	0.116	0.113	13.969	2.319	0.56	6.291	0.432	1.23	6.442	0.704	0.677	0.689	0.707	64.298	21.125	0.171	1.317	0.299	0.308	3.162	0.292	0.333	0.293	0.288	23.318	9.017	0.7011
0.07	0.21	0.018	0.204	0.011	0.119	0.124	0.106	0.12	20.73	0.042	0.44	9.248	0.097	0.496	0.144	0.667	0.7	0.671	0.716	56.062	2.326	0.185	2.866	0.048	0.293	0.061	0.288	0.287	0.305	0.278	27.379	1.028	0.691
0.069	0.186	0.057	0.205	0.09	0.103	0.133	0.121	0.115	20.709	2.531	0.425	11.814	0.144	0.473	0.551	0.653	0.726	0.71	0.731	52.11	17.309	0.208	2.167	0.092	0.262	0.232	0.312	0.314	0.301	0.3	27.356	11.157	0.7311
0.103	1.113	0.037	0.192	0.419	0.132	0.105	0.108	0.119	15.076	0.981	0.409	8.065	0.431	0.609	3.815	0.728	0.677	0.677	0.694	51.968	0.189	0.188	7.618	0.096	0.357	2.254	0.301	0.303	0.311	0.311	27.328	2.057	0.7092
0.097	0.713	0.155	0.266	0.044	0.109	0.114	0.105	0.106	17.879	0.203	0.416	7.679	0.425	0.549	0.613	0.686	0.744	0.735	0.701	47.998	0.715	0.192	2.565	0.309	0.303	0.138	0.29	0.322	0.291	0.315	32.047	0.245	0.6891
0.035	0.068	0.008	0.19	0.096	0.128	0.125	0.107	0.102	12.424	4.548	0.414	1.811	0.176	0.491	1.474	0.737	0.733	0.718	0.684	43.975	32.338	0.192	1.368	0.069	0.3	0.463	0.279	0.301	0.302	0.286	25.175	14.503	0.6888
0.066	0.95	0.018	0.193	0.115	0.123	0.13	0.11	0.114	19.016	0.231	0.285	1.139	0.121	0.533	0.61	0.71	0.69	0.685	0.712	47.873	9.607	0.07	0.167	0.013	0.316	0.056	0.279	0.276	0.298	0.336	33.712	0.482	0.7082
0.067	0.151	0.012	0.194	0.047	0.127	0.104	0.12	0.108	19.351	0.011	0.152	0.675	0.04	0.523	2.53	0.711	0.669	0.701	0.729	48.14	0.923	0.189	1.229	0.019	0.304	1.395	0.291	0.294	0.3	0.279	29.068	1.385	0.6978
0.035	0.091	0.045	0.411	0.037	0.108	0.101	0.114	0.107	18.783	0.707	0.415	4.236	0.105	0.646	2.022	0.678	0.684	0.697	0.68	47.649	6.332	0.126	0.36	0.155	0.282	0.21	0.283	0.276	0.307	0.322	26.908	9.207	0.6898
0.066	0.229	0.055	0.158	0.057	0.131	0.149	0.111	0.138	14.978	0.946	0.294	3.789	0.533	0.95	0.482	0.691	0.729	0.733	0.684	47.751	4.919	0.13	1.316	0.151	0.426	0.1	0.292	0.284	0.284	0.312	25.07	6.21	0.6908
0.066	0.348	0.038	0.162	0.019	0.127	0.112	0.169	0.111	16.165	1.808	0.427	2.16	0.477	0.499	0.86	0.659	0.703	0.727	0.723	43.719	12.23	0.181	2.586	0.318	1.701	0.17	0.29	0.286	0.31	0.306	22.793	4.253	0.6915
0.035	0.072	0.035	0.153	0.039	0.117	0.111	0.117	0.109	15.066	0.524	0.278	3.022	0.235	0.557	0.191	0.656	0.719	0.755	0.736	47.832	1.49	0.123	0.704	0.056	0.445	0.111	0.283	0.295	0.288	1.141	26.944	0.489	0.7211
0.034	0.121	0.007	0.268	0.403	0.119	0.105	0.147	0.112	17.812	0.085	0.281	3.225	0.256	0.517	0.673	0.691	0.653	0.697	0.668	51.986	3.728	0.186	3.198	0.177	0.341	0.518	0.307	0.274	0.353	0.29	23.222	0.663	0.7013
0.098	0.452	0.098	0.23	0.139	0.106	0.152	0.111	0.122	16.068	0.76	0.302	2.324	0.286	0.501	0.11	0.659	0.688	0.747	0.724	55.541	0.188	0.123	0.351	0.134	0.296	0.055	0.282	0.336	0.303	0.277	27.383	4.926	0.7009
0.036	0.091	0.012	0.194	0.325	0.123	0.128	0.116	0.108	16.404	0.622	0.552	5.594	0.059	0.505	1.417	0.661	0.711	0.703	0.728	71.745	23.259	0.191	1.053	0.036	0.369	0.351	0.275	0.29	0.313	0.337	29.964	5.987	0.6907
0.102	0.422	0.024	0.16	0.081	0.115	0.106	0.11	0.113	16.68	0.018	0.408	7.942	0.335	0.581	0.53	0.689	0.657	0.686	0.701	48.426	2.744	0.211	3.643	0.058	0.293	0.244	0.294	0.326	0.285	0.305	29.959	0.509	0.6945
0.073	0.212	0.036	0.234	0.066	0.106	0.101	0.112	0.118	16.447	0.479	0.159	1.216	0.045	0.583	0.597	0.689	0.707	0.686	0.776	59.904	0.608	0.129	0.313	0.081	0.278	0.244	0.312	0.315	0.288	0.28	29.69	4.509	0.6935
0.098	0.776	0.075	0.196	0.051	0.125	0.118	0.11	0.132	16.532	0.306	0.498	2.929	0.31	0.532	0.293	0.692	0.705	0.705	0.704	51.932	4.534	0.19	1.59	0.322	0.319	0.055	0.278	0.279	0.307	0.288	29.753	0.605	0.6922
0.096	0.478	0.012	0.168	0.049	0.121	0.106	0.104	0.124	18.812	0.134	0.282	0.562	0.041	0.538	0.04	0.665	0.685	0.687	0.744	51.672	0.438	0.128	1.185	0.03	0.357	0.05	0.285	0.341	0.353	0.321	31.699	0.427	0.6972
0.097	1.731	0.056	0.224	0.013	0.11	0.135	0.138	0.113	17.525	0.043	0.281	1.48	0.075	0.497	0.063	0.688	0.672	0.706	0.715	55.649	6.296	0.129	0.293	0.013	0.296	0.104	0.306	0.339	0.303	0.321	24.756	1.428	0.7134
0.102	1.575	0.032	0.207	0.052	0.113	0.109	0.169	0.106	19.176	1.192	0.616	1.126	0.468	0.548	0.037	0.681	0.708	0.7	0.75	48.059	3.637	0.191	2.544	0.021	0.34	0.246	0.301	0.31	0.286	0.299	27.053	3.893	0.7268
0.034	0.073	0.151	0.285	0.011	0.111	0.125	0.136	0.11	9.717	0.894	0.276	2.346	0.134	0.491	0.641	0.685	0.659	0.683	0.774	52.055	8.462	0.196	2.705	0.054	0.306	0.372	0.318	0.302	0.371	0.308	25.056	1.493	0.7185
0.067	0.557	0.017	0.242	0.034	0.11	0.143	0.121	0.128	16.504	1.402	0.269	4.243	0.136	0.519	3.044	0.704	0.731	0.683	0.67	52.095	10.379	0.185	5.163	0.197	0.364	2.861	0.288	0.295	0.37	0.299	25.286	3.923	0.691
0.098	1.158	0.023	0.217	0.765	0.109	0.132	0.118	0.112	15.193	0.019	0.431	6.613	0.109	0.537	1.455	0.713	0.66	0.688	0.667	56.039	13.413	0.177	2.329	0.05	0.316	0.532	0.285	0.338	0.304	0.289	20.986	4.065	0.6921
0.066	0.163	0.037	0.168	0.376	0.116	0.104	0.134	0.104	15.06	2.897	0.445	7.573	0.326	0.631	0.18	0.656	0.693	0.686	0.678	47.955	38.823	0.172	4.029	0.064	0.346	0.105	0.317	0.301	0.307	0.275	27.213	20.7	0.6883
0.068	0.273	0.025	0.343	0.035	0.123	0.107	0.136	0.111	20.791	0.102	0.169	0.32	0.027	0.504	1.188	0.652	0.737	0.696	0.704	52.251	0.854	0.118	1.309	0.031	0.367	0.325	0.344	0.35	0.282	0.3	27.439	1.694	0.6911
0.066	1.05	0.053	0.154	0.118	0.158	0.124	0.149	0.107	17.937	0.172	0.308	8.686	0.126	0.541	1.179	1.486	0.69	0.691	0.735	56.063	8.988	0.177	2.542	0.205	0.337	0.293	0.275	0.284	0.284	0.306	23.162	2.057	0.7064
0.098	0.965	0.091	0.161	0.141	0.121	0.115	0.126	0.105	17.863	1.002	0.743	8.444	0.462	0.528	1.623	0.687	0.646	0.716	0.686	68.085	0.964	0.238	5.07	0.305	0.366	0.561	0.303	0.316	0.307	0.281	27.442	1.37	0.7043
0.035	0.075	0.038	0.179	0.385	0.133	0.157	0.14	0.115	12.451	0.877	0.432	3.681	0.152	0.501	2.578	0.655	0.669	0.735	0.73	52.114	3.838	0.122	1.198	0.125	0.358	1.055	0.327	0.301	0.293	0.277	23.151	0.087	0.72
0.066	0.481	0.031	0.18	0.132	0.108	0.139	0.175	0.161	20.705	0.307	0.443	15.575	0.145	0.503	0.646	0.654	0.727	0.73	0.711	60.23	27.655	0.118	4.496	0.158	0.264	0.164	0.298	0.291	0.379	0.281	27.37	6.382	0.7213
0.035	0.07	0.068	0.167	0.037	0.108	0.132	0.116	0.172	17.922	1.003	0.302	0.694	0.072	0.488	2.616	0.724	0.663	0.693	0.714	55.981	3.283	0.122	1.247	0.073	0.277	0.241	0.327	0.305	0.335	0.312	33.615	2.081	0.6955
0.129	1.565	0.1	0.224	0.018	0.113	0.126	0.121	0.103	16.439	0.29	0.958	6.055	0.281	0.567	0.238	0.699	0.677	0.7	0.705	39.947	6.52	0.122	0.603	0.159	0.283	0.059	0.363	0.288	0.3	0.279	25.067	0.084	0.6998
0.097	0.337	0.03	0.24	0.044	0.107	0.177	0.12	0.109	17.706	1.77	0.303	8.475	0.1	0.525	0.932	0.679	0.72	0.683	0.668	55.935	50.736	0.12	2.844	0.056	0.429	0.288	0.287	0.283	0.284	0.318	29.236	16.196	0.6961
0.099	0.502	0.018	0.242	0.158	0.128	0.124	0.105	0.143	19.13	0.165	1.013	11.379	0.103	0.693	1.942	0.724	0.721	0.66	0.755	44.013	2.43	0.179	6.054	0.107	0.299	0.978	0.301	0.317	0.307	0.31	21.177	0.151	0.6996
0.072	0.177	0.024	0.231	0.016	0.171	0.101	0.111	0.112	16.468	0.129	0.417	4.92	0.162	0.867	0.19	0.708	0.669	0.706	0.675	56.036	2.782	0.123	2.274	0.093	0.341	0.152	0.291	0.315	0.319	0.292	31.496	1.027	0.6938
0.121	0.668	0.064	0.307	0.968	0.107	0.117	0.153	0.104	17.952	0.685	0.812	12.795	0.441	0.794	3.909	0.706	0.658	0.68	0.672	75.921	10.558	0.233	3.818	0.107	0.367	1.294	0.307	0.324	0.316	0.367	21.111	0.862	0.6884
0.186	0.697	0.046	0.163	0.15	0.112	0.108	0.117	0.143	15.13	0.439	0.425	6.623	0.865	0.743	2.008	0.69	0.665	0.721	0.685	55.925	8.429	0.172	4.687	0.247	0.306	1.236	0.285	0.299	0.28	0.329	23.176	0.728	0.6923
0.035	0.495	0.077	0.197	0.326	0.109	0.107	0.104	0.125	18.044	3.776	0.427	1.972	0.446	0.493	4.631	0.755	0.705	0.681	0.722	51.768	11.674	0.172	2.234	0.335	0.266	3.192	0.342	0.297	0.311	0.313	27.08	0.07	0.6901
0.104	2.547	0.099	0.199	0.563	0.105	0.105	0.109	0.127	17.265	0.663	0.158	0.308	0.214	0.479	2.614	0.7	0.674	0.643	0.705	40.437	26.476	0.126	5.611	0.079	0.328	1.31	0.293	0.301	0.388	0.283	29.719	2.665	0.6974
0.066	0.28	0.012	0.133	0.139	0.123	0.108	0.11	0.114	19.822	0.576	0.404	8.463	0.067	0.512	0.859	0.661	0.699	0.726	0.733	52.101	20.97	0.117	0.801	0.013	0.268	0.527	0.29	0.278	0.28	0.285	27.396	1.137	0.7139
0.066	0.908	0.061	0.263	0.057	0.127	0.105	0.143	0.114	20.635	0.265	0.288	14.379	0.264	0.517	3.646	0.709	0.72	0.657	0.666	51.814	13.61	0.176	4.921	0.139	0.287	0.821	0.297	0.297	0.279	0.3	25.027	0.344	0.7056
0.065	0.146	0.035	0.222	0.054	0.145	0.103	0.123	0.113	20.608	1.32	0.416	4.62	0.222	0.543	5.476	0.653	0.718	0.707	0.733	56.037	6.289	0.117	1.71	0.141	0.299	2.783	0.281	0.288	0.289	0.294	23.202	3.503	0.7025
0.065	0.379	0.056	0.359	0.49	0.115	0.12	0.185	0.123	18.092	4.329	0.284	1.185	0.531	0.539	1.956	0.707	0.668	0.721	0.737	44.237	20.025	0.175	1.829	0.223	0.306	0.89	0.358	0.281	0.309	0.299	27.339	7.668	0.6892
0.065	0.304	0.039	0.17	0.202	0.11	0.112	0.135	0.114	20.596	6.028	0.273	0.565	0.1	0.514	0.325	0.678	0.664	0.74	0.734	52.104	15.021	0.117	2.017	0.013	0.29	0.323	0.298	0.278	0.311	0.292	27.404	4.377	0.6906
0.097	0.901	0.07	0.149	0.279	0.118	0.125	0.111	0.106	19.112	0.107	0.54	4.56	0.26	0.51	1.635	0.684	0.717	0.698	0.677	71.97	0.572	0.12	0.362	0.152	0.338	3.159	0.298	0.289	0.302	0.298	27.234	0.105	0.6925
0.129	1.156	0.066	0.181	0.385	0.106	0.105	0.129	0.114	16.253	0.66	0.525	7.298	0.43	0.59	2.574	0.64	0.662	0.709	0.726	59.704	10.34	0.226	5.452	0.234	0.33	1.318	0.327	0.294	0.294	0.305	26.674	1.055	0.6892
0.066	0.873	0.194	0.174	0.016	0.118	0.122	0.119	0.113	18.041	0.158	0.29	11.956	0.116	0.536	0.301	0.641	0.653	0.686	0.72	48.169	24.167	0.125	0.751	0.129	0.284	0.029	0.312	0.281	0.319	0.281	27.706	10.027	0.6929
0.068	0.298	0.03	0.205	0.034	0.105	0.127	0.11	0.103	17.592	3.079	0.283	1.247	0.151	0.619	0.182	0.702	0.648	0.703	0.674	55.728	9.415	0.068	0.33	0.111	0.361	0.046	0.277	0.31	0.282	0.302	30.17	3.875	0.711
0.036	0.172	0.054	0.21	0.019	0.115	0.109	0.116	0.114	12.023	0.43	0.264	4.364	0.099	0.509	0.193	0.662	0.652	0.692	0.693	47.385	0.257	0.121	2.641	0.213	0.295	0.039	0.277	0.331	0.297	0.312	30.478	0.169	0.6969
0.107	1.427	0.047	0.218	0.018	0.116	0.106	0.128	0.106	13.421	0.657	0.446	5.17	0.178	0.498	0.225	0.719	0.673	0.718	0.737	51.52	3.705	0.12	2.301	0.088	0.298	0.028	0.278	0.302	0.278	0.31	26.7	0.946	0.6899
0.069	0.398	0.012	0.156	0.021	0.114	0.111	0.107	0.14	21.825	0.487	0.272	1.794	0.502	0.552	0.097	0.716	0.738	0.666	0.688	51.993	21.236	0.118	0.765	0.019	0.347	0.041	0.277	0.295	0.295	0.313	27.308	9.323	0.7017
0.039	0.159	0.107	0.167	0.116	0.203	0.136	0.121	0.114	15.169	0.188	0.279	1.202	0.17	0.564	0.979	0.717	0.744	0.665	0.656	56.098	0.367	0.065	0.625	0.093	0.367	0.301	0.273	0.31	0.289	0.32	25.362	0.085	0.6908
0.287	0.604	0.039	0.173	0.34	0.113	0.111	0.147	0.109	13.815	2.341	0.548	10.146	0.247	0.467	2.294	0.728	0.693	0.701	0.764	68.048	6.227	0.17	1.555	0.135	0.309	0.81	0.281	0.298	0.285	0.321	29.623	4.349	0.687
0.037	0.079	0.251	0.254	0.057	0.107	0.107	0.119	0.111	16.576	8.244	0.3	12.726	0.429	0.491	0.288	0.723	0.713	0.712	0.716	56.023	16.4	0.064	0.471	0.292	0.335	0.039	0.307	0.287	0.299	0.282	12.724	11.671	0.6954
0.068	0.636	0.031	0.147	0.125	0.121	0.105	0.108	0.11	19.205	0.494	0.421	1.192	0.231	0.506	0.205	0.692	0.805	0.717	0.727	56.005	0.954	0.182	1.005	0.104	0.336	0.372	0.302	0.295	0.314	0.288	31.539	0.93	0.7069
0.067	0.145	0.019	0.154	0.254	0.109	0.119	0.114	0.102	18.983	1.214	0.302	1.243	0.133	0.499	0.275	0.696	0.699	0.684	0.704	51.774	14.852	0.119	0.746	0.076	0.288	0.142	0.291	0.333	0.313	0.292	25.057	18.139	0.7068
0.066	0.156	0.04	0.17	0.344	0.119	0.159	0.115	0.107	15.161	0.373	0.304	7.885	0.387	0.464	3.315	0.661	0.715	0.705	0.66	44.093	2.013	0.181	0.643	0.162	0.315	1.353	0.288	0.297	0.287	0.288	27.453	0.123	0.6915
0.039	0.109	0.267	0.139	0.147	0.11	0.17	0.138	0.128	16.586	0.877	0.293	3.379	0.488	0.499	2.993	0.687	0.698	0.677	0.668	52.036	5.87	0.064	1.258	0.02	0.322	1.053	0.278	0.337	0.311	0.344	27.416	0.327	0.6899
0.069	0.209	0.058	0.14	0.028	0.118	0.111	0.104	0.112	20.341	1.642	0.43	3.496	0.228	0.485	0.226	0.715	0.712	0.713	0.713	56.634	1.214	0.063	2.632	0.31	0.309	0.79	0.302	0.28	0.271	0.302	27.244	6.418	0.6899
0.072	0.171	0.013	0.203	0.387	0.111	0.122	0.128	0.112	19.599	2.21	0.449	3.172	0.076	0.509	0.473	0.671	0.67	0.703	0.675	48.955	14.088	0.119	1.806	0.065	0.328	0.265	0.302	0.313	0.298	0.286	27.422	6.596	0.6894


==> tikz/runtime/overall_time_new.txt <==
x_i	pRMP-FGSM_resnet18	E-FGSM_resnet18	pRMP-FGSM_resnet50	E-FGSM_resnet50	pRMP-FGSM_alexnet	E-FGSM_alexnet	pRMP-FGSM_resnet18_alexnet	E-FGSM_resnet18_alexnet	pRMP-FGSM_resnet50_alexnet	E-FGSM_resnet50_alexnet	pRMP-FGSM_resnet18_resnet50	E-FGSM_resnet18_resnet50	pRMP-FGSM_resnet18_resnet50_alexnet	E-FGSM_resnet18_resnet50_alexnet	EOT_resnet50
1	0.309	0.702	0.794	0.579	0.157	0.116	0.7971	0.321	0.9969	0.634	1.6425	0.773	1.4377	0.907	0.98
1	0.329	0.249	0.677	0.549	0.167	0.106	0.7748	0.307	0.9844	0.61	1.1297	0.762	1.4145	0.88	0.89
1	0.3	0.253	0.513	0.561	0.207	0.096	0.773	0.309	0.9781	0.622	1.1343	0.768	1.4119	0.917	0.9159
1	0.306	0.245	0.524	0.548	0.186	0.094	0.7711	0.313	0.9907	0.615	1.1323	0.764	1.4159	0.905	0.9228
1	0.325	0.243	0.584	0.572	0.249	0.095	0.7748	0.309	0.9886	0.611	1.1299	0.757	1.4198	0.882	0.9073
1	0.312	0.243	0.507	0.557	0.196	0.094	0.7682	0.308	0.9778	0.619	1.1294	0.778	1.4547	0.889	0.8875
1	0.35	0.243	0.506	0.549	0.2	0.095	0.7753	0.307	0.9809	0.614	1.1237	0.768	1.4127	0.888	0.9382
1	0.326	0.249	0.569	0.553	0.168	0.094	0.7637	0.311	0.9985	0.627	1.1666	0.773	1.4136	0.884	0.9407
1	0.32	0.244	0.5	0.553	0.219	0.095	0.7681	0.336	1.0222	0.626	1.1257	0.757	1.4022	0.882	0.8796
1	0.443	0.246	0.506	0.567	0.162	0.095	0.8015	0.31	0.981	0.622	1.1278	0.769	1.4034	0.89	0.8911
1	0.345	0.243	0.505	0.551	0.257	0.108	0.7707	0.309	0.9854	0.611	1.1201	0.762	1.4027	0.884	0.8857
1	0.337	0.242	0.503	0.549	0.304	0.099	0.7654	0.321	0.9829	0.623	1.1266	0.778	1.414	0.899	0.9607
1	0.291	0.249	0.512	0.548	0.149	0.105	0.77	0.323	0.9855	0.627	1.13	0.773	1.4055	0.884	0.8949
1	0.283	0.247	0.501	0.558	0.163	0.095	0.7655	0.313	0.9866	0.613	1.1428	0.77	1.3974	0.934	0.8991
1	0.344	0.259	0.521	0.552	0.215	0.102	0.7645	0.318	0.9785	0.614	1.1349	0.76	1.4132	0.884	0.9209
1	0.294	0.243	0.469	0.557	0.166	0.095	0.7731	0.311	0.9735	0.615	1.1364	0.758	1.4023	0.89	0.893
1	0.332	0.333	0.463	0.551	0.221	0.095	0.7617	0.312	0.9563	0.624	1.1231	0.757	1.3918	0.889	0.9303
1	0.294	0.256	0.493	0.55	0.176	0.094	0.7715	0.317	0.9743	0.625	1.1303	0.768	1.4157	0.897	0.9159
1	0.325	0.25	0.528	0.566	0.192	0.094	0.8594	0.307	0.9802	0.613	1.1316	0.772	1.4226	0.995	0.9387
1	0.303	0.248	0.512	0.559	0.169	0.094	0.7693	0.309	0.9824	0.612	1.1412	0.766	1.4166	0.882	0.9157
1	0.32	0.254	0.471	0.549	0.178	0.095	0.7617	0.311	0.9802	0.612	1.1202	0.764	1.4081	0.894	0.9257
1	0.328	0.247	0.543	0.567	0.151	0.095	0.7697	0.323	0.9913	0.625	1.1328	0.766	1.4172	0.881	0.9126
1	0.334	0.243	0.543	0.554	0.21	0.127	0.765	0.311	0.9793	0.614	1.1235	0.76	1.4199	0.9	0.8906
1	0.286	0.243	0.503	0.548	0.21	0.097	0.7696	0.315	0.9866	0.618	1.1357	0.765	1.4139	0.89	0.9266
1	0.315	0.251	0.646	0.554	0.144	0.097	0.7713	0.309	0.9821	0.633	1.3941	0.757	1.4096	0.882	0.9354
1	0.336	0.245	1.361	0.553	0.199	0.094	0.7671	0.308	0.9799	0.616	1.1228	0.783	1.4148	0.88	0.9097
1	0.307	0.242	0.491	0.549	0.136	0.098	0.7659	0.319	0.9873	0.612	1.0992	0.759	1.4167	0.883	0.9316
1	1.799	0.242	0.626	0.565	0.23	0.098	0.7655	0.318	0.9793	0.614	1.0925	0.781	1.4154	0.887	0.905
1	0.302	0.243	0.482	0.547	0.237	0.094	0.7688	0.309	0.9852	0.612	1.0997	0.76	1.4065	0.897	0.8921
1	0.318	0.244	0.73	0.553	0.169	0.094	0.7611	0.31	0.9842	0.618	1.1235	0.77	1.4162	0.884	0.9146
1	0.302	0.245	0.547	0.554	0.199	0.106	0.7683	0.307	0.9762	0.618	1.1279	0.756	1.4151	0.881	0.9071
1	0.384	0.246	0.518	0.568	0.182	0.095	0.7658	0.315	0.9536	0.616	1.1146	0.801	1.404	0.882	0.9163
1	0.294	0.243	0.509	0.55	0.208	0.095	0.7687	0.313	0.9572	0.629	1.1183	0.763	1.4204	0.879	0.9445
1	0.329	0.306	0.592	0.571	0.192	0.094	0.7664	0.312	0.9678	0.614	1.1232	0.763	1.4168	0.892	0.9292
1	0.369	0.244	0.511	0.55	0.236	0.094	0.7658	0.31	0.9828	0.621	1.1247	0.761	1.4138	0.884	0.927
1	0.291	0.248	0.558	0.573	0.276	0.094	0.7675	0.312	1.0097	0.613	1.1366	0.759	1.4042	0.88	0.9189
1	0.299	0.243	0.488	0.556	0.193	0.094	0.7632	0.308	0.9862	0.624	1.1211	0.762	1.4238	0.887	0.9261
1	0.301	0.255	0.509	0.551	0.28	0.094	0.774	0.308	0.9769	0.627	1.1273	0.761	1.4213	0.88	0.951
1	0.354	0.245	0.542	0.569	0.256	0.108	0.762	0.321	0.9816	0.613	1.1258	0.771	1.4366	0.885	0.9025
1	0.327	0.248	0.511	0.553	0.162	0.102	0.772	0.309	0.9859	0.625	1.1269	0.76	1.4199	0.894	0.9158
1	0.305	0.253	0.508	0.549	0.16	0.108	0.7655	0.308	0.9762	0.625	1.1302	0.77	1.4077	0.887	0.9345
1	0.324	0.245	0.557	0.567	0.155	0.097	0.7678	0.309	0.99	0.627	1.1305	0.759	1.4147	0.896	0.9536
1	0.314	0.243	0.636	0.55	0.16	0.105	0.7693	0.322	0.9771	0.612	1.1321	0.761	1.4553	0.888	0.9095
1	0.446	0.241	0.505	0.549	0.171	0.096	0.7684	0.309	0.9782	0.613	1.1274	0.764	1.4105	0.897	0.9459
1	0.314	0.242	0.55	0.566	0.181	0.097	0.7724	0.309	0.9863	0.622	1.1297	0.774	1.4162	0.888	0.975
1	0.401	0.244	0.49	0.552	0.245	0.104	0.7684	0.311	0.9735	0.618	1.119	0.774	1.4165	0.894	0.9211
1	0.288	0.256	0.471	0.562	0.173	0.094	0.7709	0.308	0.9814	0.616	1.1382	0.858	1.4177	0.899	0.9521
1	0.306	0.242	0.51	0.563	0.292	0.095	0.7661	0.312	0.9778	0.629	1.1306	0.765	1.4135	0.886	0.9517
1	0.288	0.244	0.483	0.548	0.159	0.096	0.7734	0.31	0.9847	0.713	1.1281	0.762	1.4192	0.89	0.973
1	0.336	0.247	0.526	0.554	0.184	0.094	0.7618	0.328	1.0311	0.622	1.1275	0.76	1.4166	0.882	0.9511
1	0.369	0.243	0.506	0.552	0.163	0.093	0.7729	0.31	0.9774	0.614	1.1299	0.766	1.4143	0.891	0.9673
1	0.367	0.25	0.531	0.549	0.149	0.096	0.7674	0.308	0.9805	0.615	1.1301	0.765	1.4303	0.88	0.9453
1	0.339	0.253	0.744	0.551	0.202	0.094	0.7689	0.307	0.9871	0.622	1.1365	0.762	1.4067	0.881	0.9761
1	0.315	0.242	0.612	0.551	0.183	0.094	0.7698	0.309	0.987	0.61	1.1235	0.763	1.4088	0.885	0.949
1	0.318	0.245	0.646	0.555	0.159	0.099	0.7656	0.308	0.9767	0.613	1.0964	0.783	1.4126	0.883	1.0252
1	0.316	0.256	0.536	0.558	0.185	0.104	0.7697	0.309	0.9841	0.615	1.1377	0.785	1.4164	0.885	1.0027
1	0.312	0.256	0.503	0.553	0.153	0.094	0.768	0.308	0.9806	0.624	1.1331	0.767	1.423	0.913	1.0479
1	0.307	0.246	0.47	0.548	0.157	0.095	0.7736	0.314	0.9869	0.614	1.1209	0.786	1.4519	1.119	0.9343
1	0.284	0.245	0.496	0.595	0.184	0.105	0.7626	0.317	0.9768	0.61	1.0973	0.761	1.4614	0.885	0.9767
1	0.33	0.241	0.595	0.561	0.189	0.095	0.7689	0.308	0.9859	0.615	1.1211	0.765	1.4544	0.885	0.9651
1	0.312	0.242	0.507	0.547	0.142	0.094	0.7671	0.307	0.9763	0.614	1.1206	0.762	1.4869	0.886	0.9594
1	0.844	0.244	0.466	0.551	0.175	0.135	0.7694	0.316	0.9558	0.615	1.1278	0.762	1.4497	0.896	0.9577
1	0.292	0.254	0.528	0.55	0.178	0.094	0.7698	0.308	0.9532	0.614	1.1416	0.765	1.4478	0.882	0.9438
1	0.288	0.243	0.489	0.548	0.162	0.095	0.7696	0.312	0.9513	0.617	1.1635	0.77	1.4504	0.878	0.9508
1	0.349	0.244	0.498	0.557	0.145	0.094	0.7736	0.308	0.9788	0.631	1.16	0.761	1.4495	0.882	0.9467
1	0.349	0.244	0.525	0.551	0.25	0.094	0.765	0.31	0.9782	0.612	1.1557	0.818	1.4488	0.899	0.9749
1	0.296	0.243	0.5	0.559	0.175	0.094	0.7718	0.308	1.0011	0.62	1.154	0.781	1.4545	0.883	0.9498
1	0.279	0.244	0.509	0.564	0.293	0.094	0.7967	0.308	1.0163	0.614	1.1609	0.761	1.454	0.924	0.9527
1	0.276	0.265	0.474	0.549	0.201	0.097	0.773	0.308	1.0087	0.612	1.1544	0.76	1.4541	0.883	0.9491
1	0.309	0.245	0.553	0.551	0.152	0.105	0.7671	0.308	1.0087	0.612	1.159	0.772	1.4552	0.881	0.9375
1	0.297	0.242	0.608	0.552	0.227	0.108	0.773	0.309	1.011	0.611	1.1568	0.771	1.449	0.893	0.9335
1	0.314	0.245	0.479	0.577	0.196	0.104	0.7669	0.318	1.0079	0.613	1.1589	0.766	1.4574	0.882	0.9775
1	0.305	0.256	0.498	0.561	0.155	0.096	0.8029	0.321	1.0088	0.626	1.1516	0.761	1.6107	0.892	0.9604
1	0.306	0.26	0.496	0.553	0.179	0.112	0.7678	0.332	1.0094	0.611	1.1451	0.764	1.4619	0.884	0.966
1	0.361	0.247	0.53	0.547	0.234	0.101	0.7655	0.311	1.0101	0.627	1.1411	0.78	1.4513	0.887	0.9385
1	0.312	0.242	0.505	0.567	0.161	0.094	0.7759	0.307	1.012	0.616	1.1557	0.761	1.451	0.882	0.9203
1	0.304	0.243	0.528	0.56	0.163	0.095	0.7627	0.312	1.0069	0.613	1.1674	0.788	1.4625	0.882	0.9655
1	0.399	0.244	0.754	0.552	0.152	0.095	0.773	0.321	1.0132	0.653	1.1542	0.762	1.4812	0.89	0.9227
1	0.299	0.246	0.789	0.559	0.187	0.094	0.7673	0.309	1.0094	0.616	1.1571	0.796	1.4523	0.894	0.9295
1	0.311	0.244	0.533	0.55	0.974	0.096	0.7684	0.31	1.0061	0.615	1.1565	0.779	1.4474	0.889	0.9676
1	0.338	0.247	0.749	0.555	0.21	0.094	0.7667	0.328	1.0723	0.626	1.1605	0.766	1.4607	0.894	0.9839
1	0.477	0.243	0.486	0.556	0.152	0.096	0.7684	0.309	1.0072	0.615	1.1612	0.768	1.4465	0.881	0.9518
1	0.341	0.242	0.483	0.55	0.169	0.11	0.7753	0.308	1.0091	0.614	1.1594	0.778	1.4597	0.882	0.9047
1	0.308	0.244	0.55	0.549	0.145	0.095	0.7668	0.307	1.0114	0.613	1.1545	0.766	1.4499	0.894	0.9063
1	0.305	0.252	0.703	0.55	0.161	0.101	0.773	0.306	1.0146	0.627	1.1583	0.772	1.4544	0.881	0.9135
1	0.303	0.243	0.515	0.562	0.19	0.105	0.7627	0.308	1.0088	0.611	1.1613	0.761	1.457	0.883	0.9616
1	0.318	0.245	0.542	0.549	0.23	0.114	0.77	0.317	1.0106	0.614	1.1619	0.765	1.4529	0.881	0.943
1	0.327	0.242	0.528	0.552	0.139	0.102	0.7761	0.308	1.005	0.612	1.1566	0.76	1.5001	0.88	0.9437
1	0.388	0.243	0.687	0.57	0.158	0.101	0.7683	0.322	1.005	0.629	1.1558	0.766	1.4854	0.889	0.9561
1	0.321	0.253	0.501	0.579	0.194	0.095	0.7694	0.313	1.009	0.615	1.1611	0.773	1.4794	0.904	0.9355
1	0.36	0.249	0.549	0.548	0.197	0.094	0.7669	0.309	1.0213	0.61	1.1252	0.777	1.5794	0.881	0.9826
1	0.509	0.248	0.677	0.557	0.157	0.094	0.7698	0.321	1.012	0.614	1.0493	0.763	1.4534	0.885	0.9466
1	0.327	0.243	0.479	0.549	0.166	0.094	0.7635	0.32	1.0108	0.616	1.1521	0.762	1.4585	0.88	0.957
1	0.306	0.242	0.583	0.562	0.234	0.094	0.7711	0.319	1.0114	0.613	1.1591	0.765	1.4793	0.88	0.94
1	0.385	0.245	0.726	0.551	0.18	0.094	0.766	0.309	1.0087	0.615	1.1639	0.769	1.468	0.885	0.9394
1	0.34	0.242	0.696	0.552	0.152	0.094	0.7685	0.307	1.0086	0.614	1.1664	0.772	1.4893	0.901	0.9666
1	0.422	0.258	0.774	0.552	0.188	0.094	0.7699	0.316	1.0074	0.638	1.1561	0.762	1.4783	1.097	0.9419
1	0.31	0.245	1.196	0.55	0.151	0.109	0.7656	0.31	1.0747	0.614	1.1943	0.761	1.4527	0.883	1.0226
1	0.278	0.241	0.471	0.552	0.201	0.1	0.7702	0.309	1.0471	0.619	1.1541	0.761	1.4451	0.881	0.9984
1	0.295	0.243	0.581	0.548	0.321	0.096	0.7716	0.307	1.0047	0.615	1.1645	0.758	1.4635	0.88	1.0232
1	0.34	0.26	0.497	0.549	0.201	0.095	0.7716	0.309	1.0073	0.612	1.1567	0.763	1.4575	0.906	1.0239
1	0.331	0.252	0.93	0.56	0.18	0.105	0.7613	0.309	1.0082	0.613	1.1576	0.763	1.5345	0.881	1.0171
1	0.262	0.296	0.582	0.56	0.167	0.107	0.7738	0.309	1.0142	0.612	1.1551	0.774	1.7489	0.883	1.0042
1	0.351	0.242	0.517	0.555	0.171	0.096	0.7663	0.309	1.0088	0.613	1.1594	0.763	1.4597	0.887	0.9973
1	0.27	0.243	0.542	0.551	0.229	0.094	0.7691	0.32	1.0309	0.628	1.1563	0.759	1.4739	0.886	0.9892
1	0.302	0.243	0.521	0.548	0.171	0.095	0.77	0.307	1.0063	0.614	1.1564	0.767	1.4646	0.882	1.0196
1	0.324	0.245	0.511	0.553	0.171	0.094	0.7657	0.315	1.0047	0.621	1.1613	0.761	1.4615	0.908	0.9664
1	0.299	0.247	0.465	0.551	0.15	0.101	0.7695	0.308	1.0311	0.612	1.1348	0.776	1.5314	0.882	0.9304
1	0.314	0.247	0.501	0.559	0.141	0.094	0.7651	0.307	1.0067	0.61	1.1592	0.775	1.4509	0.883	0.953
1	0.279	0.246	0.533	0.548	0.176	0.096	0.7722	0.308	1.045	0.614	1.1709	0.86	1.4544	0.881	0.9379
1	0.374	0.243	0.523	0.55	0.236	0.095	0.7646	0.308	1.0301	0.626	1.1512	0.761	1.4904	0.881	0.9603
1	0.334	0.243	0.578	0.571	0.158	0.095	0.7955	0.317	1.0072	0.623	1.1575	0.77	1.4568	0.897	0.951
1	0.305	0.245	1.245	0.594	0.203	0.099	0.7642	0.321	1.0127	0.63	1.1622	0.758	1.4718	0.882	0.9375
1	0.313	0.246	0.533	0.549	0.198	0.095	0.7719	0.307	1.0445	0.616	1.1671	0.76	1.5349	0.885	0.9109
1	0.319	0.242	0.512	0.561	0.282	0.098	0.7686	0.308	1.0385	0.712	1.1545	0.763	1.474	0.901	0.8991
1	0.303	0.242	1.588	0.549	0.21	0.108	0.7685	0.308	1.1205	0.611	1.2706	0.776	1.5088	0.881	0.9011
1	0.292	0.245	0.517	0.549	0.204	0.1	0.77	0.308	1.0983	0.612	1.5799	0.766	1.8255	0.881	0.9002
1	0.345	0.243	0.482	0.594	0.175	0.104	0.7648	0.318	1.0871	0.611	1.1614	0.76	1.7185	0.896	0.8944
1	0.325	0.323	0.569	0.559	0.24	0.103	0.774	0.308	1.0705	0.612	1.1685	0.765	1.4898	0.889	0.9038
1	0.343	0.256	0.509	0.551	0.17	0.095	0.7633	0.317	1.0086	0.613	1.1844	0.762	1.4501	0.882	0.9528
1	0.293	0.253	0.566	0.563	0.171	0.105	0.7689	0.316	1.0101	0.623	1.1816	0.758	1.5093	0.883	0.9403
1	0.295	0.241	0.517	1.227	0.229	0.094	0.7672	0.314	1.0081	0.614	1.1592	0.786	1.4469	0.88	0.951
1	0.331	0.245	0.531	0.567	0.149	0.094	0.7726	0.309	1.03	0.613	1.1702	0.777	1.493	0.894	0.9201
1	0.323	0.25	0.544	0.549	0.188	0.095	0.7697	0.309	1.0319	0.624	1.1615	0.764	1.5048	0.88	0.9325
1	0.323	0.255	0.496	0.564	0.195	0.095	0.7667	0.307	1.053	0.614	1.1983	0.765	1.5283	0.886	0.9295
1	0.286	0.256	0.487	0.547	0.239	0.094	0.7721	0.31	1.0183	0.61	1.1556	0.764	1.4598	0.919	0.9083
1	0.321	0.241	0.504	0.551	0.192	0.097	0.765	0.328	1.009	0.615	1.1654	0.769	1.4477	0.883	0.9299
1	0.296	0.249	0.504	0.552	0.178	0.097	0.7709	0.311	1.0081	0.613	1.1628	0.764	1.5023	0.89	0.9419
1	0.382	0.248	0.53	0.56	0.153	0.096	0.7655	0.308	1.0136	0.636	1.1771	0.762	1.5441	0.896	0.9416
1	0.284	0.243	0.498	0.549	0.166	0.096	0.7694	0.307	1.0447	0.624	1.1667	0.771	1.5049	0.884	0.9374
1	0.287	0.252	0.951	0.549	0.26	0.096	0.7669	0.309	1.01	0.61	1.5355	0.773	1.4974	0.881	0.9313
1	0.291	0.242	0.493	0.548	0.207	0.094	0.7677	0.31	1.012	0.616	1.1855	0.759	1.4501	0.881	0.9334
1	0.302	0.255	0.599	0.549	0.165	0.105	0.7707	0.308	1.0272	0.612	1.1783	0.759	1.5066	0.893	0.8914
1	0.307	0.249	0.751	0.548	0.23	0.123	0.7659	0.31	1.0132	0.625	1.1591	0.771	1.4907	0.881	0.9207
1	0.281	0.256	0.514	0.551	0.218	0.094	0.7737	0.307	1.063	0.614	1.1602	0.764	1.5072	0.892	0.9277
1	0.333	0.243	0.541	0.552	0.151	0.094	0.7669	0.321	1.0671	0.611	1.1604	0.761	1.5064	0.881	0.8857
1	0.332	0.242	0.51	0.556	0.177	0.094	0.8073	0.309	1.0146	0.622	1.1588	0.76	1.4529	0.895	0.9094
1	0.328	0.244	1.046	0.562	0.228	0.147	0.7619	0.33	1.006	0.613	1.1569	0.759	1.492	0.881	0.9037
1	0.432	0.243	0.509	0.554	0.195	0.095	0.7685	0.307	1.0106	0.626	1.2049	0.768	1.4519	0.879	0.8915
1	0.304	0.242	0.49	0.551	0.229	0.094	0.7663	0.307	1.0961	0.613	1.2565	0.77	1.5343	0.891	0.909
1	0.296	0.243	0.551	0.549	0.135	0.097	0.7688	0.314	1.0124	0.614	1.1673	0.76	1.4987	0.879	0.9094
1	0.275	0.246	0.491	0.548	0.222	0.1	0.7685	0.402	1.0308	0.614	1.1632	0.76	1.5773	0.883	0.9333
1	0.3	0.245	0.531	0.549	0.195	0.105	0.7647	0.324	1.0156	0.616	1.1603	0.775	1.4572	0.883	0.8863
1	0.344	0.257	0.505	0.556	0.19	0.097	0.769	0.309	1.0396	0.615	1.1607	0.76	1.5098	0.892	0.897
1	0.331	0.254	0.531	0.557	0.251	0.096	0.7613	0.312	1.0594	0.643	1.1747	0.77	1.6712	0.884	0.9075
1	0.373	0.242	0.57	0.552	0.15	0.097	0.7704	0.32	1.0165	0.619	1.1752	0.761	1.4546	0.897	0.9006
1	0.285	0.242	0.497	0.66	0.179	0.095	0.7668	0.309	1.0774	0.613	1.1696	0.774	1.4884	0.888	0.8919
1	0.303	0.242	0.524	0.553	0.151	0.095	0.7675	0.309	1.0085	0.611	1.2433	0.76	1.515	0.88	0.9095
1	0.296	0.244	0.506	0.548	0.163	0.095	0.7775	0.307	1.0146	0.616	1.179	0.766	1.4801	0.895	0.9199
1	0.286	0.242	0.574	0.562	0.145	0.097	0.7648	0.308	1.0111	0.613	1.1783	0.762	1.474	0.878	0.9231
1	0.314	0.242	0.469	0.55	0.199	0.095	0.7717	0.326	1.0438	0.613	1.1549	0.761	1.5006	0.892	0.8787
1	0.301	0.253	0.523	0.548	0.233	0.094	0.7974	0.309	1.0398	0.612	1.1615	0.762	1.6433	0.881	0.9036
1	0.281	0.242	0.505	0.561	0.135	0.094	0.77	0.309	1.0396	0.638	1.1974	0.773	1.4895	0.883	0.9049
1	0.335	0.243	0.519	0.549	0.159	0.164	0.7624	0.307	1.0576	0.616	1.2629	0.76	1.4514	0.891	0.9182
1	0.296	0.242	0.543	0.565	0.197	0.103	0.7712	0.309	1.0087	0.614	1.1586	0.775	1.9486	0.882	0.8999
1	0.336	0.243	0.619	0.552	0.212	0.094	0.7648	0.309	1.0151	0.611	1.1753	0.771	1.4618	0.883	0.9291
1	0.307	0.254	0.608	0.557	0.204	0.102	0.7737	0.322	1.0587	0.613	1.1891	0.764	1.4545	0.89	0.8911
1	0.341	0.25	0.473	0.551	0.215	0.124	0.7683	0.309	1.0749	0.615	1.1642	0.757	1.4561	0.882	0.9136
1	0.303	0.242	0.508	0.565	0.205	0.094	0.766	0.307	1.0083	0.617	1.1554	0.761	1.4498	0.891	0.92
1	0.26	0.241	0.5	0.565	0.14	0.095	0.7689	0.311	1.0112	0.612	1.1649	0.77	1.4663	0.882	0.8991
1	0.368	0.256	0.648	0.564	0.26	0.095	0.7669	0.309	1.008	0.624	1.2113	0.771	1.4547	0.893	0.8997
1	0.293	0.247	0.548	0.552	0.157	0.104	0.7716	0.308	1.0462	0.614	1.1552	0.758	1.4526	0.883	0.8831
1	0.579	0.244	0.487	0.553	0.159	0.095	0.7651	0.317	1.0057	0.613	1.2557	0.764	1.4603	0.896	0.9251
1	0.346	0.243	0.803	0.631	0.154	0.1	0.7711	0.311	1.0501	0.627	1.1604	0.757	1.4574	0.879	0.8742
1	0.31	0.244	0.534	0.55	0.193	0.1	0.7643	0.309	1.1196	0.626	1.1558	0.763	1.4463	0.879	0.8942
1	0.324	0.244	0.557	0.552	0.299	0.097	0.7693	0.31	1.1017	0.609	1.2125	0.769	1.454	0.896	0.9009
1	0.363	0.242	1.571	0.55	0.178	0.094	0.7677	0.321	1.2293	0.626	1.2367	0.761	1.4554	0.879	0.8981
1	0.345	0.242	0.524	0.547	0.15	0.095	0.7669	0.308	1.0569	0.612	1.157	0.759	1.4547	0.901	0.9008
1	0.341	0.247	0.527	0.556	0.222	0.094	0.7726	0.308	1.0088	0.633	1.2596	0.768	1.4487	0.879	0.9103
1	0.33	0.244	0.527	0.549	0.169	0.107	0.766	0.31	1.009	1.079	1.3222	0.761	1.4533	0.881	0.9109
1	0.308	0.323	0.547	0.548	0.164	0.104	0.7742	0.32	1.007	0.611	1.1943	0.76	1.452	0.882	0.9079
1	0.292	0.244	0.548	0.55	0.205	0.097	0.7643	0.312	1.0588	0.614	1.1878	0.759	1.4495	0.882	0.9038
1	0.318	0.243	0.524	0.581	0.144	0.1	0.7721	0.309	1.012	0.61	1.1787	0.775	1.4496	0.882	0.8986
1	0.386	0.243	0.495	0.551	0.168	0.104	0.7664	0.308	1.0231	0.621	1.1964	0.759	1.4995	0.894	0.9083
1	0.344	0.242	0.563	0.55	0.18	0.101	0.7706	0.327	1.0071	0.61	1.2873	0.769	1.5621	0.881	0.9358
1	0.316	0.245	0.559	0.551	0.166	0.095	0.773	0.308	1.0073	0.624	1.1932	0.758	1.4508	0.885	0.8937
1	0.326	0.243	0.535	0.553	0.198	0.095	0.7674	0.315	1.0896	0.615	1.1642	0.766	1.449	0.881	0.907
1	0.291	0.242	0.539	0.55	0.252	0.095	0.7712	0.309	1.0058	0.61	1.1557	0.765	1.6003	0.88	0.8959
1	0.321	0.242	0.539	0.551	0.153	0.095	0.7644	0.32	1.0152	0.617	1.172	0.776	1.4559	0.883	0.9026
1	0.309	0.252	0.559	0.564	0.165	0.094	0.771	0.309	1.0391	0.631	1.195	0.842	1.453	0.901	0.9067
1	0.319	0.244	0.956	0.55	0.168	0.094	0.763	0.308	1.0275	0.617	1.1548	0.773	1.4473	0.879	0.9148
1	0.311	0.242	1.052	0.563	0.202	0.094	0.771	0.323	1.0248	0.613	1.1806	0.764	1.5307	0.883	0.8887
1	0.297	0.241	0.517	0.562	0.198	0.094	0.7665	0.315	1.0147	0.61	1.1732	0.766	1.4533	0.884	0.9193
1	0.304	0.244	0.535	0.569	0.248	0.095	0.7672	0.309	2.2531	0.625	1.1581	0.761	1.4511	0.882	0.8929
1	0.292	0.242	0.603	0.548	0.144	0.116	0.8015	0.311	1.094	0.611	1.1922	0.766	1.4448	0.908	0.8936
1	0.33	0.243	0.625	0.554	0.152	0.094	0.7695	0.308	1.0075	0.627	1.162	0.776	1.4518	1.156	0.8884
1	0.281	0.243	0.476	0.546	0.22	0.096	0.7718	0.308	1.0281	0.613	1.1612	0.769	1.4606	0.894	0.901
1	0.314	0.267	0.541	0.551	0.166	0.1	0.7662	0.344	1.0271	0.612	1.1625	0.759	1.4476	0.882	0.9108
1	0.42	0.253	0.537	0.55	1.237	0.108	0.7716	0.32	1.0498	0.619	1.1553	0.778	1.4482	0.882	0.9052
1	0.303	0.242	0.55	0.549	0.23	0.094	0.7672	0.309	1.0281	0.612	1.1618	0.759	1.4537	0.889	0.9382
1	0.284	0.246	0.469	0.563	0.138	0.109	0.7711	0.319	1.0066	0.615	1.1624	0.759	1.4511	0.883	0.8969
1	0.319	0.277	0.484	0.55	0.146	0.108	0.7654	0.309	4.035	0.635	1.1603	0.771	1.4476	0.896	0.9152
1	0.355	0.242	0.547	0.548	0.252	0.105	0.7702	0.311	1.0127	0.629	1.1969	0.761	1.4519	0.9	0.9015
1	0.364	0.244	0.61	0.559	0.151	0.094	0.7686	0.31	1.0021	0.612	1.161	0.759	1.4589	0.883	0.8877
1	0.34	0.254	0.522	0.549	0.131	0.094	0.7681	0.312	1.0773	0.611	1.1609	0.761	1.4512	0.879	0.8931
1	0.333	0.254	0.549	0.549	0.198	0.095	0.7702	0.309	1.0226	0.612	1.1571	0.761	1.4504	0.898	0.9403
1	0.304	0.252	0.495	0.55	0.239	0.094	0.765	0.309	1.0066	0.612	1.161	0.761	1.454	0.88	0.9105
1	0.445	0.256	0.513	0.549	0.157	0.094	0.7688	0.321	1.0082	0.61	1.1607	0.762	1.4562	0.881	0.8925
1	0.353	0.243	0.516	0.557	0.236	0.094	0.7653	0.308	1.0111	0.625	1.1585	0.852	1.445	0.891	0.9153
1	0.326	0.241	0.524	0.563	0.168	0.116	0.7731	0.309	1.026	0.667	1.1629	0.763	1.4486	0.88	0.8889
1	0.302	0.243	0.545	0.549	0.159	0.101	0.7692	0.309	1.0287	0.621	1.1559	0.76	1.4579	0.883	0.9124
1	0.34	0.252	0.553	0.556	0.226	0.096	0.7767	0.307	1.0103	0.614	1.1612	0.76	1.4485	0.891	0.931
1	0.327	0.244	0.555	0.549	0.224	0.1	0.7713	0.406	1.0169	0.613	1.1622	0.773	1.4505	0.886	0.894
1	0.278	0.243	0.536	0.549	0.208	0.094	0.7675	0.31	1.0104	0.624	1.1624	0.759	1.4518	0.88	0.8781
1	0.331	0.336	0.516	0.553	0.263	0.106	0.7691	0.312	1.0086	0.611	1.1548	0.772	1.4467	0.907	0.8843
1	0.76	0.264	0.475	0.549	0.141	0.119	0.7637	0.309	1.0067	0.612	1.1633	0.786	1.4463	0.885	0.8942
1	0.296	0.248	0.548	0.548	0.263	0.095	0.7705	0.308	1.0089	0.611	1.1616	0.766	1.4538	0.896	0.8986
1	0.306	0.243	0.497	0.553	0.206	0.095	0.7661	0.309	1.0463	0.623	1.1649	0.76	1.4543	0.883	0.9148
1	0.292	0.242	0.574	0.561	0.164	0.094	0.7701	0.313	1.0258	0.623	1.1567	0.768	1.4469	0.88	0.8998
1	0.312	0.242	0.526	0.548	0.138	0.094	0.767	0.31	1.0186	0.61	1.1607	0.759	1.4489	0.88	0.8785
1	0.289	0.245	0.559	0.551	0.127	0.102	0.7684	0.308	1.0139	0.612	1.1949	0.771	1.4537	0.883	0.9148
1	0.316	0.253	0.496	0.548	0.169	0.094	0.773	0.307	1.04	0.617	1.1562	0.777	1.4486	0.88	0.9075
1	0.323	0.247	0.748	0.548	0.158	0.094	0.7644	0.327	1.0143	0.612	1.1606	0.759	1.4538	0.896	0.9009
1	0.301	0.254	0.515	0.553	0.23	0.109	0.7742	0.318	1.0091	0.617	1.2044	0.76	1.4481	0.881	0.8998
1	0.296	0.241	0.535	0.548	0.154	0.095	0.7638	0.308	1.0067	0.619	1.1604	0.776	1.4558	0.885	0.8891
1	0.315	0.242	0.502	0.563	0.159	0.095	0.772	0.309	1.0055	0.626	1.1595	0.769	1.4357	0.895	0.8947
1	0.298	0.243	0.642	0.55	0.173	0.095	0.7662	0.31	1.0081	0.616	1.1559	0.765	1.4544	0.882	0.9034
1	0.347	0.252	0.541	0.591	0.159	0.1	0.7687	0.319	1.0096	0.613	1.1659	1.626	1.449	0.888	0.9725
1	0.275	0.243	0.507	0.553	0.201	0.101	0.7727	0.309	1.0071	0.613	1.1596	0.763	1.4482	0.895	0.8962
1	0.39	0.243	0.525	0.547	0.209	0.1	0.7665	0.319	1.0322	0.614	1.1596	0.769	1.452	0.882	0.9048
1	0.448	0.243	0.609	0.566	0.167	0.094	0.7738	0.31	1.0116	0.609	1.2317	0.769	1.4488	0.879	0.9312
1	0.354	0.248	0.487	0.562	0.173	0.097	0.7638	0.309	1.0134	0.612	1.1616	0.762	1.4521	0.883	0.9429
1	0.336	0.243	0.553	0.548	0.195	0.095	0.7703	0.319	1.0163	0.609	1.1596	0.764	1.4568	0.878	0.8888
1	0.323	0.243	0.527	0.561	0.172	0.094	0.7989	0.312	1.0056	0.623	1.1597	0.781	1.4544	0.897	0.9178
1	0.311	0.243	0.508	0.55	0.227	0.094	0.7692	0.31	1.0079	0.612	1.162	0.76	1.4479	0.885	0.9207
1	0.351	0.243	0.592	0.557	0.155	0.107	0.7668	0.309	1.0066	0.623	1.1608	0.76	1.4475	0.88	0.9165
1	0.261	0.244	0.562	0.557	0.158	0.094	0.7688	0.307	1.0109	0.615	1.2239	0.76	1.456	0.88	0.9132
1	0.311	0.243	0.484	0.55	0.207	0.094	0.7654	0.31	1.0428	0.619	1.1516	0.774	1.4502	0.88	0.9063
1	0.347	0.244	0.561	0.546	0.161	0.097	0.7643	0.32	1.0046	0.617	1.1583	0.763	1.4509	0.884	0.9333
1	0.327	0.254	0.525	0.554	0.311	0.095	0.7668	0.309	1.0396	0.617	1.1568	0.774	1.4521	0.893	0.9126
1	0.32	0.255	1.194	0.548	0.151	0.094	0.7624	0.308	1.0091	0.614	1.1562	0.76	1.4544	0.88	0.9326
1	0.299	0.256	0.541	0.549	0.145	0.106	0.7695	0.307	1.0047	0.623	1.1617	0.758	1.5169	0.882	0.9135
1	0.308	0.243	0.57	0.552	0.197	0.097	0.7622	0.309	1.0031	0.618	1.1721	0.763	1.4448	0.891	0.9141
1	0.3	0.25	0.52	0.548	0.202	0.095	0.7696	0.309	1.0053	0.612	1.158	0.772	1.4517	0.88	0.894
1	0.308	0.251	0.509	0.557	0.188	0.094	0.7624	0.309	1.0017	0.611	1.1559	0.759	1.4455	0.891	0.9165
1	0.317	0.244	0.515	0.552	0.194	0.095	0.7671	0.309	1.0057	0.619	1.1552	0.857	1.4472	0.883	0.8881
1	0.302	0.257	0.562	0.55	0.237	0.098	0.766	0.31	1.1125	0.614	1.1593	0.761	1.4517	0.902	0.9078
1	0.311	0.241	0.526	0.558	0.169	0.095	0.7653	0.31	1.0049	0.609	1.1567	0.762	1.4527	0.891	0.8964
1	0.381	0.242	0.515	0.558	0.179	0.094	0.771	0.321	1.0062	0.62	1.1582	0.763	1.4483	0.883	0.8891
1	0.353	0.377	0.494	0.547	0.16	0.095	0.7651	0.308	1.0122	0.624	1.1551	0.761	1.4443	0.884	0.9019
1	0.308	0.244	1.23	0.558	0.15	0.094	0.7702	0.309	1.4831	0.615	1.1561	0.762	1.4509	0.892	0.8947
1	0.293	0.256	0.496	0.556	0.204	0.095	0.7617	0.308	1.0028	0.614	1.1577	0.761	1.4473	0.893	0.9221
1	0.262	0.242	0.473	0.547	0.205	0.094	0.77	0.331	1.0071	0.622	1.1557	0.77	1.443	0.885	0.9355
1	0.357	0.243	0.609	0.562	0.192	0.094	0.7637	0.321	1.0085	0.629	1.1601	0.758	1.4543	0.892	0.8943
1	0.303	0.248	0.549	0.551	0.266	0.108	0.7718	0.316	1.0087	0.617	1.1618	0.759	1.4557	0.884	0.898
1	0.3	0.243	0.491	0.555	0.19	0.201	0.7689	0.308	1.1302	0.612	1.1593	0.773	1.4466	0.89	0.8901
1	0.316	0.243	0.533	0.561	0.193	0.104	0.7657	0.309	1.0116	0.616	1.1583	0.812	1.4486	0.885	0.9087
1	0.304	0.243	0.523	0.551	0.194	0.106	0.7733	0.308	1.0096	0.622	1.1549	0.759	1.4535	0.879	0.9052
1	0.282	0.244	0.646	0.555	0.411	0.096	0.7643	0.309	1.0075	0.615	1.1566	0.776	1.4468	0.884	0.9302
1	0.426	0.254	0.95	0.561	0.158	0.101	0.7701	0.309	1.0043	0.612	1.1616	0.759	1.4494	0.88	0.9095
1	1.701	0.251	0.499	0.551	0.162	0.094	0.7635	0.307	1.0062	0.613	1.1585	0.761	1.4564	0.893	0.9044
1	0.445	0.244	0.557	0.55	0.153	0.096	0.7693	0.313	1.006	0.612	1.1564	0.76	1.4519	0.893	0.9029
1	0.341	0.244	0.517	0.575	0.268	0.094	0.7672	0.31	1.0114	0.615	1.1648	0.757	1.4471	0.881	0.9211
1	0.296	0.242	0.501	0.549	0.23	0.094	0.7674	0.31	1.004	0.611	1.1619	0.761	1.4513	0.894	0.9121
1	0.369	0.242	0.505	0.575	0.194	0.094	0.7679	0.309	1.0066	0.614	1.1628	0.794	1.4544	0.88	0.9105
1	0.293	0.242	0.581	0.551	0.16	0.094	0.7649	0.308	1.0111	0.634	1.1588	0.769	1.4528	0.884	0.8941
1	0.278	0.258	0.583	0.548	0.234	0.094	0.775	0.308	1.0113	0.631	1.1599	0.759	1.4475	0.88	0.8837
1	0.319	0.245	0.532	0.555	0.196	0.101	0.763	0.311	1.0105	0.614	1.1662	0.761	1.4546	0.891	0.8946
1	0.357	0.248	0.538	0.549	0.168	0.106	0.7856	0.317	1.0084	0.625	1.1591	0.758	1.4362	0.884	0.9361
1	0.296	0.243	0.497	0.562	0.224	0.102	0.7672	0.32	1.0048	0.611	1.1594	0.77	1.4491	0.879	0.9175
1	0.34	0.242	0.548	0.564	0.207	0.104	0.769	0.307	1.0075	0.613	1.1594	0.78	1.4533	0.88	0.894
1	0.306	0.243	0.491	0.569	0.285	0.097	0.7679	0.32	1.0096	0.614	1.1609	0.772	1.4544	0.88	0.9001
1	0.364	0.25	0.519	0.55	0.242	0.095	0.7691	0.309	1.0021	0.663	1.1643	0.773	1.4494	0.892	0.9048
1	0.316	0.253	0.537	0.55	0.217	0.095	0.7691	0.326	1.0094	0.625	1.1651	0.764	1.4498	0.891	0.8983
1	0.346	0.243	0.631	0.552	0.168	0.095	0.7663	0.308	1.0084	0.615	1.1574	0.762	1.4625	0.879	0.8995
1	0.367	0.241	0.504	0.549	0.343	0.095	0.7741	0.317	1.0051	0.612	1.1562	0.765	1.4554	0.893	0.9099
1	0.337	0.243	0.541	0.55	0.154	0.094	0.7649	0.31	1.0068	0.611	1.1591	0.761	1.4491	0.879	0.9203
1	0.366	0.267	0.528	0.548	0.161	0.094	0.7734	0.309	1.0048	0.613	1.1657	0.761	1.4508	0.889	0.9075
1	0.358	0.243	0.501	0.56	0.179	0.095	0.7655	0.308	1.0121	0.613	1.1638	0.774	1.454	0.891	0.9226
1	0.264	0.248	0.503	0.552	0.18	0.095	0.7809	0.307	1.0097	0.613	1.1578	0.784	1.4546	0.881	0.8857
1	0.277	0.242	0.488	0.566	0.167	0.097	0.7647	0.309	1.0072	0.614	1.16	0.763	1.4476	0.879	0.9113
1	0.283	0.242	0.567	0.572	0.224	0.094	0.7721	0.31	1.0155	0.633	1.1627	0.757	1.4529	0.879	0.9056
1	0.429	0.242	0.525	0.564	0.24	0.094	0.7715	0.312	1.0071	0.619	1.17	0.759	1.4588	0.882	0.8938
1	0.299	0.256	0.693	0.55	0.242	0.098	0.7661	0.309	1.0061	0.612	1.159	0.775	1.4495	0.88	0.8864
1	0.341	0.244	0.867	0.55	0.231	0.097	0.7717	0.308	1.0081	0.611	1.1586	0.77	1.4536	0.892	0.9116
1	0.367	0.244	0.794	0.557	0.307	0.096	0.7635	0.321	1.0082	0.624	1.161	0.76	1.4574	0.88	0.8974
1	0.306	0.242	0.743	0.55	0.163	0.104	0.7714	0.31	1.0079	0.611	1.1703	0.757	1.447	0.884	0.9111
1	0.266	0.242	0.493	0.563	0.197	0.103	0.7652	0.309	1.0061	0.618	1.1605	0.764	1.4524	0.879	0.8984
1	0.328	0.25	0.479	0.548	0.199	0.094	0.7715	0.31	1.0161	0.624	1.1607	0.761	1.4533	0.883	0.9019
1	0.268	0.247	0.512	0.562	0.133	0.096	0.7685	0.309	1.0084	0.623	1.1578	0.76	1.4523	0.897	0.9099
1	0.287	0.249	0.517	0.558	0.263	0.102	0.7669	0.309	1.0068	0.613	1.1646	0.782	1.4522	0.878	0.9144
1	0.299	0.244	0.543	0.55	0.222	0.094	0.7707	0.309	1.0004	0.611	1.1579	0.769	1.4561	0.903	0.9135
1	0.306	0.243	0.539	0.56	0.359	0.094	0.7651	0.319	1.01	0.613	1.1593	0.764	1.4551	0.895	0.8909
1	0.29	0.241	0.514	0.549	0.17	0.094	0.8059	0.309	1.0066	0.616	1.1612	0.766	1.4479	0.883	0.9162
1	0.338	0.248	0.51	0.579	0.149	0.095	0.7636	0.306	1.013	0.611	1.1662	0.769	1.4502	0.894	0.8729
1	0.33	0.254	0.59	0.551	0.181	0.095	0.7711	0.31	1.0085	0.611	1.1614	0.765	1.4595	0.894	0.8895
1	0.284	0.248	0.536	0.547	0.174	0.095	0.7639	0.313	1.0087	0.612	1.1584	0.781	1.4981	0.879	0.885
1	0.361	0.244	0.619	0.549	0.205	0.094	0.7581	0.315	1.0077	0.625	1.1644	0.761	1.4455	0.88	0.8745
1	0.295	0.243	0.509	0.561	0.21	0.1	0.7449	0.309	1.0046	0.627	1.164	0.761	1.4461	0.882	0.9014
1	0.298	0.244	0.498	0.548	0.218	0.103	0.7509	0.307	1.0054	0.631	1.1611	0.759	1.4557	0.885	0.8784
1	0.347	0.254	0.552	0.55	0.156	0.097	0.7494	0.321	1.0068	0.621	1.1558	0.758	1.4467	0.892	0.9273
1	0.367	0.255	0.564	0.549	0.167	0.111	0.7455	0.323	1.0079	0.613	1.1634	0.764	1.4494	0.883	0.9371
1	0.309	0.245	0.467	0.55	0.173	0.094	0.7534	0.309	1.0148	0.611	1.1704	0.761	1.4753	0.88	0.9233
1	0.335	0.243	0.491	0.551	0.254	0.107	0.75	0.307	1.009	0.612	1.1996	0.781	1.4563	0.913	0.9058
1	0.336	0.242	0.506	0.549	0.147	0.096	0.7514	0.308	1.0441	0.611	1.1548	0.762	1.4516	0.891	0.9022
1	0.288	0.244	0.499	0.557	0.154	0.096	0.7463	0.31	1.0198	0.626	1.1601	0.76	1.4516	0.881	0.9284
1	0.315	0.243	0.464	0.557	0.17	0.108	0.7506	0.316	1.0108	0.701	1.1585	0.759	1.4557	0.895	0.8908
1	0.322	0.243	0.499	0.56	0.139	0.095	0.7486	0.31	1.0045	0.612	1.1547	0.766	1.4526	0.895	0.8894
1	0.309	0.246	0.485	0.551	0.14	0.094	0.7554	0.309	1.0043	0.615	1.1513	0.757	1.4478	0.883	0.9201
1	0.328	0.243	0.509	0.586	0.203	0.094	0.7481	0.309	1.0051	0.624	1.1576	0.773	1.45	0.88	0.8925
